Line Coverage with Multiple Robots: Algorithms and Experiments

The line coverage problem involves finding efficient routes for the coverage of linear features by one or more resource-constrained robots. Linear features model environments like road networks, power lines, and oil and gas pipelines. Two modes of travel are defined for robots: servicing and deadheading. A robot services a feature if it performs task-specific actions, such as taking images, as it traverses the feature; otherwise, it is deadheading. Traversing the environment incurs costs (e.g., travel time) and demands on resources (e.g., battery life). Servicing and deadheading can have different cost and demand functions, which can be direction-dependent. The environment is modeled as a graph, and an integer linear program is provided. As the problem is NP-hard, we design a fast and efficient heuristic algorithm, Merge-Embed-Merge (MEM). Exploiting the constructive property of the MEM algorithm, algorithms for line coverage of large graphs with multiple depots are developed. Furthermore, turning costs and nonholonomic constraints are efficiently incorporated into the algorithm. The algorithms are benchmarked on road networks and demonstrated in experiments with aerial robots.

==> graphics/cost_diff.csv <==
N,M,Mnr,L,Cost_diff30,Cost_diff45,Cost_diff60,Cost_diff75,Cost_diffInf
75,93,2682,6783.05,4.445756209,3.651226624,4.220857835,4.220857835,4.220857835
133,135,8643,8138.73,0.5164493395,1.342824079,1.361776739,1.360315605,1.315751023
136,141,9039,5534.77,4.47643953,4.615734956,4.917745352,4.953424032,4.464116423
142,151,9860,3847.66,4.922525099,3.880662756,2.995057996,2.995057996,2.899748953
160,168,12552,11573.6,3.0505348,2.428941936,1.987479519,1.987479519,1.39881413
155,169,11766,5668.12,3.498664679,2.539499676,2.128718903,2.128718903,2.172785254
171,175,14360,18714.4,1.499617486,1.089435791,1.231545137,1.231545137,1.231545137
182,197,16274,18704.8,2.690943229,1.57099937,2.225455608,3.481628336,3.427671114
177,210,15366,17722.3,3.94543009,2.916653941,2.345534457,2.345534457,1.896244506
174,213,14838,12277.3,3.289245417,3.458797692,4.30489042,3.734931232,3.55215168
226,226,25199,8374.29,0.5213671969,2.400815131,0.5450405578,0.6172751202,1.170133195
234,226,27035,7355.14,0.1718542506,0.1668853768,3.64010731,3.805642059,6.837034528
231,233,26332,4319.24,1.964792104,1.510521972,2.870266881,2.870266881,2.567118691
225,234,24966,12775.4,2.868603222,4.291913563,4.856533887,4.968613158,4.83817524
240,267,28413,8860.54,2.243150889,1.992872029,4.512784633,4.19653363,4.199847348
234,294,26967,11714.1,2.477893642,3.737286727,4.113273296,4.113273296,4.113273296
281,297,39043,5894.02,0,3.906035308,2.721413449,4.956525916,4.48191382
309,321,47265,6616.71,0.628769614,2.184978274,5.389807801,6.042524654,6.088610331
309,323,47263,15673.5,2.146152624,3.47491659,4.218803131,2.774406829,3.29279157
332,346,54600,23526.8,0.592353754,0.7245972652,3.819654065,2.092152835,4.301355076
340,352,57278,5122.6,2.02771325,2.314334696,4.073607348,2.479345069,4.785029122
336,367,55913,12169.6,0.9500247402,1.389179216,4.393750527,3.170082204,4.328880467
326,369,52606,14076.9,2.408255013,3.341120521,4.245532522,3.670848255,4.237151876
325,379,52271,24128.2,1.540724478,4.491392997,4.35471299,4.35471299,4.35471299
334,380,55231,11266.1,1.056446322,1.277824433,2.265031308,1.988756001,2.434150004
323,400,51603,27830.5,1.914623261,1.999114142,3.320384917,3.31437169,3.320384917
379,402,71229,11594.2,1.313388926,2.299188234,3.168175675,3.128384962,2.974206045
325,409,52241,32110.4,1.836722612,1.882659075,3.392651582,3.346266494,3.314940065
413,413,84665,23926.3,0.1109310491,0.2869084908,0.9083280619,0.7229046075,1.093127986
385,414,73506,18230.5,0.9516691431,1.402312437,5.07009052,4.464568783,4.984636395
394,423,76998,13353.8,0.4687209374,0.5051768119,3.287496195,3.395332552,3.908027053
388,427,74651,13042.4,4.172769392,3.616758929,5.212306909,4.605156762,5.349154632
363,431,65272,17130.5,1.409493578,1.612446768,2.615703744,2.820296863,3.517650048
395,436,77379,14003.5,1.337050478,1.219330075,2.213757947,1.150189267,4.39680415
429,446,91360,16520.5,0.3823706983,2.165740097,2.202279262,1.983498304,2.374510301
407,456,82165,13104.1,0,0.9381319272,2.510131701,3.371898645,4.074105233
395,464,77351,20311,0.8163063949,1.899440349,2.071425183,2.054833298,2.246013259
449,475,100101,9969.4,1.381049925,0.8203060266,3.709450252,3.812274699,3.508681214
474,485,111616,12871.2,0.4765812792,1.331654704,0.7809501632,1.344465778,2.971172604
474,488,111613,9961.33,0.05414415084,1.304195728,1.611575305,1.565245435,3.292320939
452,494,101432,12138.9,0.6364212884,1.728052356,4.131557617,2.768328719,5.455569934
467,525,108286,34336.6,0.3442719139,1.683043215,1.968816273,2.074031498,3.240442402
478,525,113478,21648,0.2335361169,1.625207865,0.2579215749,1.109891275,2.014708734
488,526,118302,15240.5,0,1.851004579,3.315834014,3.168292183,4.700661071
462,536,105955,27848.5,0.3771189527,1.271444818,0.7278671853,1.523273294,2.887583734
430,543,91692,26153.1,0.8676135748,1.450744086,4.486249192,4.878618802,5.183575968
474,596,111505,33053.1,0.3038001576,0.2664035695,1.274629437,1.196312475,2.119662389
542,618,145993,19332.7,0.42874684,2.104768325,2.402426561,2.336259365,3.592695035
527,622,137979,27184.9,0.9423366606,2.31357978,3.87382895,3.064997044,4.30508243
635,730,200565,21108.9,0.3035706195,0.5340432441,3.234238258,2.593246161,3.958284743

==> graphics/data/costs_large.csv <==
name,length_m,total_avg_cost,mem,b2,b3,mem_p,b2_p,b3_p
ahmedabad,22925.8,11543.36474,13587.3,14367.1,16242.8,17.70658128,24.46197728,40.71113896
bangalore,35631.5,7929.24288,9695.31,10970,11756.5,22.2728342,38.34864395,48.26762376
bangkok,38285.4,6948.07754,8576.29,9652.25,10551,23.43399956,38.91972196,51.85495469
beijing,40443.1,9669.12857,11202.7,13308.1,14413.8,15.86049269,37.63494718,49.07031069
bogota,42851.6,8235.19247,9570.33,11613.2,11813.2,16.2125844,41.01916916,43.44777057
buenos_aires,45381.7,5432.33108,6841.8,7638.61,8096.42,25.94593185,40.61385228,49.04135777
cairo,45522.1,8945.42984,10693.1,12741.2,13019.8,19.53701713,42.43250719,45.54694669
chengdu,45646.1,11868.3222,13481.8,14657.4,16578.2,13.5948264,23.50018607,39.68444503
chennai,46413.1,6975.94609,8515.51,9582.29,10000.1,22.06960734,37.36187001,43.35116515
chongqing,48353.9,13383.1329,15562.6,18025,19343.7,16.28517864,34.68445793,44.53790562
delhi,48719.7,9750.10432,11428.6,12434.9,13775.7,17.21515611,27.53607133,41.28771906
dhaka,50166.5,7086.68803,8512.49,9455.6,10132.5,20.11944034,33.42763164,42.9793432
dongguan,51978.3,7361.46522,8376.39,10119.2,11121.5,13.78699416,37.46176471,51.07726068
guangzhou,52224.9,15022.22891,17068.2,19385.4,21215.4,13.61962397,29.04476504,41.22671227
hangzhou,53267.1,10521.9204,11923,12869.8,14605.9,13.31581638,22.31417375,38.81401346
ho_chi_minh_city,53583.3,5851.53184,6706.11,8537.88,8887.53,14.60434948,45.9084601,51.88381851
hong_kong,53601.6,11174.90368,12932.1,14547.7,16374,15.72448739,30.1818827,46.52475286
hyderabad,54095.8,7962.92791,9664.11,10142.1,11059.8,21.3637761,27.36646764,38.89112303
istanbul,54932.7,11827.54758,14213.8,17238.5,16752,20.1753779,45.74872672,41.63544798
jakarta,55392.9,8166.1937,9482.96,10880.7,11677.3,16.12460282,33.24077777,42.99562843
karachi,55729.4,9424.00454,11077.5,11978,13535.5,17.54557156,27.10095744,43.62790194
kinshasa,56647.5,9018.97761,10991.6,11565.6,12559.5,21.87190694,28.23626469,39.25636079
kolkata,56941.8,10055.7288,11264.7,12897,14489.1,12.02271088,28.25524889,44.08801478
kuala_lumpur,58593,10472.6682,12128,14492.2,15137.7,15.80620877,38.3811625,44.54482574
lagos,59245.5,8398.49125,9873.31,11325.4,11879.3,17.56052017,34.85041138,41.44564359
lahore,60018.7,8364.5474,10242.8,11362.4,12150.7,22.45492207,35.8399858,45.26428531
lima,60252,16515.90162,18597.6,21167.2,23801.9,12.60420671,28.16254593,44.11505074
london,60834.6,9137.93312,11448.4,11801.2,13048.6,25.28434877,29.14517807,42.79596741
luanda,61505.1,8477.56877,10205.4,11446.7,12131.2,20.38121161,35.02338124,43.0976301
manila,61808.9,3484.5538,4679.52,5171.13,5885.84,34.29323433,48.40149691,68.91230091
mexico_city,63448.2,14093.44323,16020.2,18451.3,19796.7,13.67129905,30.92116454,40.46744771
moscow,64017.6,6487.35855,7746.59,9456.94,8913.11,19.41054191,45.77489323,37.39197443
mumbai,65907.7,7438.27563,8712.79,9105.9,10350.8,17.13454076,22.41950222,39.1559081
nagoya,68721.1,15498.26352,17597,18777.3,21669.5,13.54175245,21.15744435,39.81888985
nanjing,69096.7,6889.9032,7837.05,9374.09,10118,13.74688109,36.05546737,46.85257117
new_york,73592.9,9302.42742,11186.7,11403.1,12966.6,20.25570848,22.58198302,39.38942401
osaka,75754,8185.00242,9781.09,12046.7,12288,19.50014793,47.18016418,50.12823906
paris,76395.2,9372.005,11368.3,12984.4,13174.6,21.30061817,38.54452702,40.57397537
rio_de_janeiro,76517,11654.23178,13731.9,15877,16989.5,17.82758623,36.23377585,45.77966459
sao_paulo,78017.6,8645.55556,10600.5,11719.9,13013.4,22.61213205,35.55982515,50.52126968
seoul,78025.3,9185.475,10927.3,12051.2,12768.6,18.96281902,31.19844102,39.00859781
shanghai,78027.1,12876.99996,14798,16737.8,18559.5,14.91807134,29.9821391,44.12906778
shenzhen,82407.4,12558.55964,13977.6,15841.8,17536.6,11.29938783,26.14344681,39.63862499
surat,84294.2,8104.65906,9227.49,10839,11595.1,13.85414157,33.73788977,43.06709158
suzhou,87668.1,8670.579,10187.6,11932.6,12760.6,17.49619028,37.62172053,47.17125581
tehran,92515.3,14468.03664,16847,19640,21267,16.44289007,35.74751356,46.99299241
tianjin,94758.9,11654.08164,13261.5,15852.8,16833.6,13.79275013,36.02787838,44.44381394
tokyo,98766.3,11878.07975,13987,14992.5,16794.1,17.75472378,26.21989678,41.38733157
wuhan,101726,7620.9418,9132.48,10801.8,11459.2,19.83400792,41.73838724,50.36461766
xian_shaanxi,108510,6167.163,7428.7,8392.46,9234.69,20.45571035,36.0829931,49.73967771

==> graphics/data/lot561.txt <==
xa,ya,xb,yb,req
186.365,99.8627,155.896,92.376,1
155.896,92.376,155.823,92.3594,0
155.823,92.3594,155.751,92.3441,0
155.751,92.3441,155.678,92.33,0
155.678,92.33,155.606,92.3172,0
155.606,92.3172,155.532,92.3056,0
155.532,92.3056,155.459,92.2954,0
155.459,92.2954,155.386,92.2864,0
155.386,92.2864,155.312,92.2787,0
155.312,92.2787,155.238,92.2723,0
155.238,92.2723,155.165,92.2671,0
155.165,92.2671,155.091,92.2633,0
155.091,92.2633,155.017,92.2608,0
155.017,92.2608,154.943,92.2595,0
154.943,92.2595,154.869,92.2595,0
154.869,92.2595,154.795,92.2609,0
154.795,92.2609,154.721,92.2635,0
154.721,92.2635,154.647,92.2674,0
154.647,92.2674,154.573,92.2726,0
154.573,92.2726,154.499,92.2791,0
154.499,92.2791,154.426,92.2869,0
154.426,92.2869,154.352,92.2959,0
154.352,92.2959,154.279,92.3063,0
154.279,92.3063,154.206,92.3179,0
154.206,92.3179,154.133,92.3307,0
154.133,92.3307,154.061,92.3449,0
154.061,92.3449,153.988,92.3603,0
153.988,92.3603,153.916,92.377,0
153.916,92.377,153.844,92.3949,0
153.844,92.3949,153.773,92.4141,0
153.773,92.4141,153.702,92.4346,0
153.702,92.4346,153.631,92.4562,0
153.631,92.4562,153.561,92.4791,0
153.561,92.4791,153.491,92.5033,0
153.491,92.5033,153.421,92.5286,0
153.421,92.5286,153.352,92.5552,0
153.352,92.5552,153.283,92.5829,0
153.283,92.5829,153.215,92.6119,0
153.215,92.6119,153.148,92.642,0
153.148,92.642,153.081,92.6733,0
153.081,92.6733,153.014,92.7058,0
153.014,92.7058,152.948,92.7394,0
152.948,92.7394,152.883,92.7742,0
152.883,92.7742,152.818,92.8101,0
152.818,92.8101,152.754,92.8471,0
152.754,92.8471,152.691,92.8853,0
152.691,92.8853,152.628,92.9245,0
152.628,92.9245,152.566,92.9648,0
152.566,92.9648,152.505,93.0062,0
152.505,93.0062,152.444,93.0487,0
152.444,93.0487,152.384,93.0922,0
152.384,93.0922,152.325,93.1368,0
152.325,93.1368,152.267,93.1824,0
152.267,93.1824,152.209,93.229,0
152.209,93.229,152.153,93.2766,0
152.153,93.2766,152.097,93.3252,0
152.097,93.3252,152.042,93.3747,0
152.042,93.3747,151.988,93.4252,0
151.988,93.4252,151.935,93.4766,0
151.935,93.4766,151.882,93.529,0
151.882,93.529,151.831,93.5822,0
151.831,93.5822,151.78,93.6364,0
151.78,93.6364,151.731,93.6914,0
151.731,93.6914,151.682,93.7473,0
151.682,93.7473,151.635,93.804,0
151.635,93.804,151.588,93.8615,0
151.588,93.8615,151.543,93.9199,0
151.543,93.9199,151.498,93.979,0
151.498,93.979,151.455,94.0389,0
151.455,94.0389,151.412,94.0995,0
151.412,94.0995,151.371,94.1609,0
151.371,94.1609,151.331,94.2229,0
151.331,94.2229,151.292,94.2857,0
151.292,94.2857,151.254,94.3492,0
151.254,94.3492,151.217,94.4133,0
151.217,94.4133,151.181,94.478,0
151.181,94.478,151.146,94.5434,0
151.146,94.5434,151.113,94.6093,0
151.113,94.6093,151.08,94.6758,0
151.08,94.6758,151.049,94.7429,0
151.049,94.7429,151.019,94.8105,0
151.019,94.8105,150.99,94.8787,0
150.99,94.8787,150.962,94.9473,0
150.962,94.9473,150.936,95.0164,0
150.936,95.0164,150.91,95.0859,0
150.91,95.0859,150.886,95.1559,0
150.886,95.1559,150.864,95.2263,0
150.864,95.2263,150.842,95.2971,0
150.842,95.2971,150.822,95.3682,0
150.822,95.3682,150.803,95.4397,0
150.803,95.4397,150.785,95.5115,0
150.785,95.5115,148.318,105.81,1
148.318,105.81,148.302,105.882,0
148.302,105.882,148.287,105.955,0
148.287,105.955,148.273,106.027,0
148.273,106.027,148.261,106.1,0
148.261,106.1,148.25,106.174,0
148.25,106.174,148.24,106.247,0
148.24,106.247,148.232,106.32,0
148.232,106.32,148.224,106.394,0
148.224,106.394,148.218,106.468,0
148.218,106.468,148.214,106.542,0
148.214,106.542,148.21,106.616,0
148.21,106.616,148.208,106.69,0
148.208,106.69,148.208,106.764,0
148.208,106.764,148.208,106.838,0
148.208,106.838,148.21,106.912,0
148.21,106.912,148.213,106.986,0
148.213,106.986,148.218,107.059,0
148.218,107.059,148.223,107.133,0
148.223,107.133,148.23,107.207,0
148.23,107.207,148.239,107.28,0
148.239,107.28,148.248,107.354,0
148.248,107.354,148.259,107.427,0
148.259,107.427,148.271,107.5,0
148.271,107.5,148.284,107.573,0
148.284,107.573,148.299,107.645,0
148.299,107.645,148.315,107.718,0
148.315,107.718,148.332,107.79,0
148.332,107.79,148.351,107.861,0
148.351,107.861,148.37,107.933,0
148.37,107.933,148.391,108.004,0
148.391,108.004,148.413,108.074,0
148.413,108.074,148.437,108.144,0
148.437,108.144,148.461,108.214,0
148.461,108.214,148.487,108.283,0
148.487,108.283,148.514,108.352,0
148.514,108.352,148.542,108.421,0
148.542,108.421,148.572,108.489,0
148.572,108.489,148.602,108.556,0
148.602,108.556,148.634,108.623,0
148.634,108.623,148.667,108.689,0
148.667,108.689,148.701,108.755,0
148.701,108.755,148.736,108.82,0
148.736,108.82,148.773,108.884,0
148.773,108.884,148.81,108.948,0
148.81,108.948,148.849,109.011,0
148.849,109.011,148.888,109.074,0
148.888,109.074,148.929,109.136,0
148.929,109.136,148.971,109.197,0
148.971,109.197,149.014,109.257,0
149.014,109.257,149.058,109.316,0
149.058,109.316,149.103,109.375,0
149.103,109.375,149.149,109.433,0
149.149,109.433,149.196,109.49,0
149.196,109.49,149.244,109.547,0
149.244,109.547,149.293,109.602,0
149.293,109.602,149.343,109.657,0
149.343,109.657,149.393,109.711,0
149.393,109.711,149.445,109.763,0
149.445,109.763,149.498,109.815,0
149.498,109.815,149.552,109.866,0
149.552,109.866,149.606,109.916,0
149.606,109.916,149.661,109.966,0
149.661,109.966,149.718,110.014,0
149.718,110.014,149.775,110.061,0
149.775,110.061,149.832,110.107,0
149.832,110.107,149.891,110.152,0
149.891,110.152,149.951,110.196,0
149.951,110.196,150.011,110.239,0
150.011,110.239,150.072,110.281,0
150.072,110.281,150.133,110.322,0
150.133,110.322,150.196,110.362,0
150.196,110.362,150.259,110.401,0
150.259,110.401,150.322,110.439,0
150.322,110.439,150.387,110.475,0
150.387,110.475,150.452,110.51,0
150.452,110.51,150.517,110.545,0
150.517,110.545,150.583,110.578,0
150.583,110.578,150.65,110.61,0
150.65,110.61,150.718,110.641,0
150.718,110.641,150.785,110.67,0
150.785,110.67,150.854,110.699,0
150.854,110.699,150.922,110.726,0
150.922,110.726,150.992,110.752,0
150.992,110.752,151.061,110.777,0
151.061,110.777,151.132,110.8,0
151.132,110.8,151.202,110.823,0
151.202,110.823,151.273,110.844,0
151.273,110.844,151.344,110.864,0
151.344,110.864,151.416,110.882,0
151.416,110.882,151.488,110.9,0
151.488,110.9,151.56,110.916,0
151.56,110.916,151.633,110.931,0
151.633,110.931,182.017,116.882,1
182.017,116.882,185.144,116.709,0
185.144,116.709,188.127,115.652,0
188.127,115.652,191.108,114.59,0
191.108,114.59,194.089,113.528,0
194.089,113.528,197.069,112.466,0
197.069,112.466,200.05,111.405,0
200.05,111.405,203.031,110.343,0
203.031,110.343,206.012,109.281,0
206.012,109.281,208.993,108.219,0
208.993,108.219,211.974,107.157,0
211.974,107.157,214.955,106.096,0
214.955,106.096,217.935,105.034,0
217.935,105.034,220.916,103.972,0
220.916,103.972,223.897,102.91,0
223.897,102.91,226.878,101.848,0
226.878,101.848,229.859,100.786,0
229.859,100.786,232.84,99.7245,0
232.84,99.7245,235.739,98.4835,0
235.739,98.4835,237.831,96.1524,0
237.831,96.1524,238.558,93.1061,0
238.558,93.1061,238.341,77.9159,1
238.341,77.9159,238.339,77.842,0
238.339,77.842,238.335,77.768,0
238.335,77.768,238.331,77.6942,0
238.331,77.6942,238.325,77.6204,0
238.325,77.6204,238.317,77.5468,0
238.317,77.5468,238.309,77.4733,0
238.309,77.4733,238.299,77.3999,0
238.299,77.3999,238.288,77.3267,0
238.288,77.3267,238.276,77.2538,0
238.276,77.2538,238.262,77.181,0
238.262,77.181,238.247,77.1085,0
238.247,77.1085,238.231,77.0363,0
238.231,77.0363,238.214,76.9644,0
238.214,76.9644,238.195,76.8928,0
238.195,76.8928,238.175,76.8215,0
238.175,76.8215,238.154,76.7506,0
238.154,76.7506,238.132,76.68,0
238.132,76.68,238.108,76.6099,0
238.108,76.6099,238.084,76.5402,0
238.084,76.5402,238.058,76.4709,0
238.058,76.4709,238.03,76.4021,0
238.03,76.4021,238.002,76.3337,0
238.002,76.3337,237.972,76.2659,0
237.972,76.2659,237.942,76.1986,0
237.942,76.1986,237.91,76.1319,0
237.91,76.1319,237.877,76.0657,0
237.877,76.0657,237.842,76.0001,0
237.842,76.0001,237.807,75.9351,0
237.807,75.9351,237.77,75.8708,0
237.77,75.8708,237.733,75.8071,0
237.733,75.8071,237.694,75.744,0
237.694,75.744,237.654,75.6817,0
237.654,75.6817,237.613,75.62,0
237.613,75.62,237.571,75.5591,0
237.571,75.5591,237.528,75.4989,0
237.528,75.4989,237.484,75.4395,0
237.484,75.4395,237.439,75.3808,0
237.439,75.3808,237.393,75.323,0
237.393,75.323,237.346,75.266,0
237.346,75.266,237.297,75.2097,0
237.297,75.2097,237.248,75.1544,0
237.248,75.1544,237.198,75.0999,0
237.198,75.0999,237.147,75.0463,0
237.147,75.0463,237.095,74.9936,0
237.095,74.9936,237.043,74.9418,0
237.043,74.9418,236.989,74.8909,0
236.989,74.8909,236.934,74.841,0
236.934,74.841,236.879,74.7921,0
236.879,74.7921,236.822,74.7441,0
236.822,74.7441,236.765,74.6971,0
236.765,74.6971,236.707,74.6511,0
236.707,74.6511,236.648,74.6061,0
236.648,74.6061,236.589,74.5622,0
236.589,74.5622,236.529,74.5193,0
236.529,74.5193,236.468,74.4775,0
236.468,74.4775,236.406,74.4367,0
236.406,74.4367,236.343,74.397,0
236.343,74.397,236.28,74.3585,0
236.28,74.3585,236.216,74.321,0
236.216,74.321,236.152,74.2846,0
236.152,74.2846,236.087,74.2494,0
236.087,74.2494,236.021,74.2153,0
236.021,74.2153,235.955,74.1824,0
235.955,74.1824,235.888,74.1507,0
235.888,74.1507,235.821,74.1201,0
235.821,74.1201,235.753,74.0906,0
235.753,74.0906,235.684,74.0624,0
235.684,74.0624,235.615,74.0354,0
235.615,74.0354,235.546,74.0096,0
235.546,74.0096,235.476,73.985,0
235.476,73.985,235.406,73.9616,0
235.406,73.9616,235.335,73.9394,0
235.335,73.9394,235.264,73.9185,0
235.264,73.9185,235.193,73.8988,0
235.193,73.8988,235.121,73.8804,0
235.121,73.8804,166.104,56.7733,1
166.104,56.7733,166.032,56.757,0
166.032,56.757,165.96,56.7419,0
165.96,56.7419,165.887,56.7281,0
165.887,56.7281,165.814,56.7156,0
165.814,56.7156,165.741,56.7044,0
165.741,56.7044,165.667,56.6944,0
165.667,56.6944,165.594,56.6857,0
165.594,56.6857,165.52,56.6783,0
165.52,56.6783,165.447,56.6721,0
165.447,56.6721,165.373,56.6673,0
165.373,56.6673,165.299,56.6638,0
165.299,56.6638,165.225,56.6615,0
165.225,56.6615,165.151,56.6605,0
165.151,56.6605,165.077,56.6608,0
165.077,56.6608,165.003,56.6625,0
165.003,56.6625,164.929,56.6654,0
164.929,56.6654,164.855,56.6696,0
164.855,56.6696,164.781,56.675,0
164.781,56.675,164.708,56.6818,0
164.708,56.6818,164.634,56.6899,0
164.634,56.6899,164.561,56.6992,0
164.561,56.6992,164.487,56.7098,0
164.487,56.7098,164.414,56.7217,0
164.414,56.7217,164.342,56.7349,0
164.342,56.7349,164.269,56.7493,0
164.269,56.7493,164.197,56.765,0
164.197,56.765,164.125,56.782,0
164.125,56.782,164.053,56.8002,0
164.053,56.8002,163.982,56.8197,0
163.982,56.8197,163.91,56.8404,0
163.91,56.8404,163.84,56.8623,0
163.84,56.8623,163.77,56.8855,0
163.77,56.8855,163.7,56.9099,0
163.7,56.9099,163.63,56.9355,0
163.63,56.9355,163.561,56.9623,0
163.561,56.9623,163.493,56.9904,0
163.493,56.9904,163.425,57.0196,0
163.425,57.0196,163.357,57.05,0
163.357,57.05,163.29,57.0815,0
163.29,57.0815,163.224,57.1143,0
163.224,57.1143,163.158,57.1481,0
163.158,57.1481,163.093,57.1832,0
163.093,57.1832,163.028,57.2193,0
163.028,57.2193,162.965,57.2566,0
162.965,57.2566,162.901,57.295,0
162.901,57.295,162.839,57.3345,0
162.839,57.3345,162.777,57.3751,0
162.777,57.3751,162.716,57.4167,0
162.716,57.4167,162.655,57.4594,0
162.655,57.4594,162.596,57.5032,0
162.596,57.5032,162.537,57.548,0
162.537,57.548,162.479,57.5938,0
162.479,57.5938,162.421,57.6406,0
162.421,57.6406,162.365,57.6884,0
162.365,57.6884,162.309,57.7372,0
162.309,57.7372,162.254,57.787,0
162.254,57.787,162.2,57.8377,0
162.2,57.8377,162.147,57.8893,0
162.147,57.8893,162.095,57.9418,0
162.095,57.9418,162.044,57.9953,0
162.044,57.9953,161.994,58.0496,0
161.994,58.0496,161.945,58.1049,0
161.945,58.1049,161.896,58.1609,0
161.896,58.1609,161.849,58.2178,0
161.849,58.2178,161.803,58.2755,0
161.803,58.2755,161.757,58.334,0
161.757,58.334,161.713,58.3933,0
161.713,58.3933,161.67,58.4534,0
161.67,58.4534,161.628,58.5142,0
161.628,58.5142,161.587,58.5757,0
161.587,58.5757,161.547,58.6379,0
161.547,58.6379,161.508,58.7009,0
161.508,58.7009,161.47,58.7645,0
161.47,58.7645,161.433,58.8287,0
161.433,58.8287,161.398,58.8936,0
161.398,58.8936,161.363,58.9591,0
161.363,58.9591,161.33,59.0252,0
161.33,59.0252,161.298,59.0918,0
161.298,59.0918,161.267,59.159,0
161.267,59.159,161.237,59.2267,0
161.237,59.2267,161.208,59.295,0
161.208,59.295,161.181,59.3637,0
161.181,59.3637,161.155,59.4329,0
161.155,59.4329,161.13,59.5026,0
161.13,59.5026,161.106,59.5726,0
161.106,59.5726,156.208,74.4276,1
156.208,74.4276,156.186,74.4983,0
156.186,74.4983,156.165,74.5694,0
156.165,74.5694,156.146,74.6408,0
156.146,74.6408,151.778,91.3642,1
151.778,91.3642,151.583,93.3498,0
151.583,93.3498,152.011,95.2984,0
152.011,95.2984,153.022,97.0185,0
153.022,97.0185,154.516,98.3414,0
154.516,98.3414,156.346,99.1369,0
156.346,99.1369,158.332,99.3449,0
158.332,99.3449,160.335,99.3711,0
160.335,99.3711,162.338,99.3974,0
162.338,99.3974,164.342,99.4236,0
164.342,99.4236,166.345,99.4498,0
166.345,99.4498,168.348,99.476,0
168.348,99.476,170.351,99.5022,0
170.351,99.5022,172.355,99.5284,0
172.355,99.5284,174.358,99.5546,0
174.358,99.5546,176.361,99.5809,0
176.361,99.5809,178.364,99.6071,0
178.364,99.6071,180.368,99.6333,0
180.368,99.6333,182.371,99.6595,0
182.371,99.6595,184.374,99.6857,0
184.374,99.6857,186.365,99.8627,0
186.365,99.8627,233.551,110.973,1
233.551,110.973,233.624,110.989,0
233.624,110.989,233.696,111.003,0
233.696,111.003,233.769,111.015,0
233.769,111.015,233.842,111.027,0
233.842,111.027,233.916,111.037,0
233.916,111.037,233.989,111.046,0
233.989,111.046,234.063,111.053,0
234.063,111.053,234.136,111.06,0
234.136,111.06,234.21,111.065,0
234.21,111.065,234.284,111.069,0
234.284,111.069,234.358,111.071,0
234.358,111.071,234.432,111.072,0
234.432,111.072,234.506,111.072,0
234.506,111.072,234.58,111.071,0
234.58,111.071,234.654,111.068,0
234.654,111.068,234.728,111.064,0
234.728,111.064,234.802,111.059,0
234.802,111.059,234.875,111.052,0
234.875,111.052,234.949,111.044,0
234.949,111.044,235.022,111.035,0
235.022,111.035,235.096,111.025,0
235.096,111.025,235.169,111.013,0
235.169,111.013,235.242,111,0
235.242,111,235.314,110.986,0
235.314,110.986,235.387,110.97,0
235.387,110.97,235.459,110.953,0
235.459,110.953,235.53,110.935,0
235.53,110.935,235.602,110.916,0
235.602,110.916,235.673,110.896,0
235.673,110.896,235.744,110.874,0
235.744,110.874,235.814,110.851,0
235.814,110.851,235.884,110.827,0
235.884,110.827,235.953,110.801,0
235.953,110.801,236.022,110.775,0
236.022,110.775,236.091,110.747,0
236.091,110.747,236.159,110.718,0
236.159,110.718,236.227,110.687,0
236.227,110.687,236.294,110.656,0
236.294,110.656,236.36,110.623,0
236.36,110.623,236.426,110.59,0
236.426,110.59,236.491,110.555,0
236.491,110.555,236.556,110.519,0
236.556,110.519,236.62,110.482,0
236.62,110.482,236.683,110.444,0
236.683,110.444,236.746,110.404,0
236.746,110.404,236.808,110.364,0
236.808,110.364,236.869,110.322,0
236.869,110.322,236.93,110.28,0
236.93,110.28,236.99,110.236,0
236.99,110.236,237.049,110.192,0
237.049,110.192,237.107,110.146,0
237.107,110.146,237.164,110.099,0
237.164,110.099,237.221,110.052,0
237.221,110.052,237.277,110.003,0
237.277,110.003,237.331,109.953,0
237.331,109.953,237.386,109.903,0
237.386,109.903,237.439,109.851,0
237.439,109.851,237.491,109.799,0
237.491,109.799,237.542,109.746,0
237.542,109.746,237.593,109.691,0
237.593,109.691,237.642,109.636,0
237.642,109.636,237.69,109.58,0
237.69,109.58,237.738,109.524,0
237.738,109.524,237.784,109.466,0
237.784,109.466,237.83,109.408,0
237.83,109.408,237.874,109.348,0
237.874,109.348,237.918,109.288,0
237.918,109.288,237.96,109.228,0
237.96,109.228,238.001,109.166,0
238.001,109.166,238.041,109.104,0
238.041,109.104,238.081,109.041,0
238.081,109.041,238.119,108.978,0
238.119,108.978,238.155,108.914,0
238.155,108.914,238.191,108.849,0
238.191,108.849,238.226,108.784,0
238.226,108.784,238.259,108.718,0
238.259,108.718,238.292,108.651,0
238.292,108.651,238.323,108.584,0
238.323,108.584,238.353,108.516,0
238.353,108.516,238.382,108.448,0
238.382,108.448,238.409,108.379,0
238.409,108.379,238.436,108.31,0
238.436,108.31,238.461,108.241,0
238.461,108.241,238.485,108.171,0
238.485,108.171,238.507,108.1,0
238.507,108.1,238.529,108.029,0
238.529,108.029,238.549,107.958,0
238.549,107.958,238.568,107.887,0
238.568,107.887,238.586,107.815,0
238.586,107.815,238.603,107.743,0
238.603,107.743,238.618,107.67,0
238.618,107.67,238.632,107.598,0
238.632,107.598,238.645,107.525,0
238.645,107.525,238.656,107.452,0
238.656,107.452,238.666,107.378,0
238.666,107.378,238.675,107.305,0
238.675,107.305,238.683,107.231,0
238.683,107.231,238.689,107.158,0
238.689,107.158,238.694,107.084,0
238.694,107.084,238.698,107.01,0
238.698,107.01,238.7,106.936,0
238.7,106.936,238.701,106.862,0
238.701,106.862,238.701,106.788,0
238.701,106.788,238.592,96.4088,1
238.592,96.4088,238.59,96.3349,0
238.59,96.3349,238.586,96.261,0
238.586,96.261,238.581,96.1871,0
238.581,96.1871,238.575,96.1134,0
238.575,96.1134,238.568,96.0398,0
238.568,96.0398,238.559,95.9663,0
238.559,95.9663,238.549,95.893,0
238.549,95.893,238.538,95.8198,0
238.538,95.8198,238.525,95.7469,0
238.525,95.7469,238.511,95.6742,0
238.511,95.6742,238.496,95.6018,0
238.496,95.6018,238.48,95.5296,0
238.48,95.5296,238.462,95.4577,0
238.462,95.4577,238.443,95.3862,0
238.443,95.3862,238.423,95.315,0
238.423,95.315,238.402,95.2441,0
238.402,95.2441,238.379,95.1737,0
238.379,95.1737,238.355,95.1036,0
238.355,95.1036,238.33,95.034,0
238.33,95.034,238.304,94.9648,0
238.304,94.9648,238.277,94.8961,0
238.277,94.8961,238.248,94.8278,0
238.248,94.8278,238.218,94.7601,0
238.218,94.7601,238.187,94.6929,0
238.187,94.6929,238.155,94.6263,0
238.155,94.6263,238.122,94.5603,0
238.122,94.5603,238.087,94.4948,0
238.087,94.4948,238.052,94.4299,0
238.052,94.4299,238.015,94.3657,0
238.015,94.3657,237.977,94.3021,0
237.977,94.3021,237.938,94.2392,0
237.938,94.2392,237.898,94.177,0
237.898,94.177,237.857,94.1155,0
237.857,94.1155,237.815,94.0547,0
237.815,94.0547,237.771,93.9947,0
237.771,93.9947,237.727,93.9354,0
237.727,93.9354,237.682,93.8769,0
237.682,93.8769,237.635,93.8192,0
237.635,93.8192,237.588,93.7624,0
237.588,93.7624,237.54,93.7063,0
237.54,93.7063,237.49,93.6512,0
237.49,93.6512,237.44,93.5968,0
237.44,93.5968,237.389,93.5434,0
237.389,93.5434,237.337,93.4909,0
237.337,93.4909,237.284,93.4393,0
237.284,93.4393,237.23,93.3886,0
237.23,93.3886,237.175,93.3389,0
237.175,93.3389,237.119,93.2901,0
237.119,93.2901,237.063,93.2423,0
237.063,93.2423,237.005,93.1956,0
237.005,93.1956,236.947,93.1498,0
236.947,93.1498,236.888,93.105,0
236.888,93.105,236.829,93.0613,0
236.829,93.0613,236.768,93.0186,0
236.768,93.0186,236.707,92.977,0
236.707,92.977,236.645,92.9365,0
236.645,92.9365,236.583,92.897,0
236.583,92.897,236.519,92.8586,0
236.519,92.8586,236.455,92.8214,0
236.455,92.8214,236.391,92.7853,0
236.391,92.7853,236.326,92.7503,0
236.326,92.7503,236.26,92.7164,0
236.26,92.7164,236.193,92.6837,0
236.193,92.6837,236.126,92.6522,0
236.126,92.6522,236.059,92.6219,0
236.059,92.6219,235.991,92.5927,0
235.991,92.5927,235.922,92.5647,0
235.922,92.5647,235.853,92.5379,0
235.853,92.5379,235.784,92.5123,0
235.784,92.5123,235.714,92.488,0
235.714,92.488,235.644,92.4648,0
235.644,92.4648,235.573,92.4429,0
235.573,92.4429,235.502,92.4223,0
235.502,92.4223,235.431,92.4028,0
235.431,92.4028,235.359,92.3847,0
235.359,92.3847,235.287,92.3677,0
235.287,92.3677,156.18,74.5115,1
156.18,74.5115,153.079,72.8017,0
153.079,72.8017,150.806,70.026,0
150.806,70.026,148.562,67.2253,0
148.562,67.2253,146.318,64.4246,0
146.318,64.4246,144.074,61.6239,0
144.074,61.6239,141.83,58.8232,0
141.83,58.8232,139.587,56.0225,0
139.587,56.0225,137.343,53.2218,0
137.343,53.2218,135.099,50.4211,0
135.099,50.4211,132.855,47.6204,0
132.855,47.6204,130.611,44.8197,0
130.611,44.8197,128.367,42.0191,0
128.367,42.0191,126.124,39.2184,0
126.124,39.2184,123.88,36.4177,0
123.88,36.4177,121.636,33.617,0
121.636,33.617,119.392,30.8163,0
119.392,30.8163,117.148,28.0156,0
117.148,28.0156,114.904,25.2149,0
114.904,25.2149,112.66,22.4142,0
112.66,22.4142,110.353,19.6708,0
110.353,19.6708,93.0458,4.14939,1
93.0458,4.14939,89.6142,1.07371,1
89.6142,1.07371,89.5582,1.02539,0
89.5582,1.02539,89.5013,0.978061,0
89.5013,0.978061,89.4436,0.931731,0
89.4436,0.931731,89.3851,0.886415,0
89.3851,0.886415,89.3258,0.842127,0
89.3258,0.842127,89.2658,0.79888,0
89.2658,0.79888,89.205,0.756688,0
89.205,0.756688,89.1434,0.715563,0
89.1434,0.715563,89.0812,0.675519,0
89.0812,0.675519,89.0183,0.636566,0
89.0183,0.636566,88.9547,0.598717,0
88.9547,0.598717,88.8905,0.561984,0
88.8905,0.561984,88.8256,0.526377,0
88.8256,0.526377,88.7601,0.491908,0
88.7601,0.491908,88.6941,0.458587,0
88.6941,0.458587,88.6274,0.426425,0
88.6274,0.426425,88.5602,0.39543,0
88.5602,0.39543,88.4925,0.365613,0
88.4925,0.365613,88.4243,0.336982,0
88.4243,0.336982,88.3555,0.309546,0
88.3555,0.309546,88.2863,0.283314,0
88.2863,0.283314,88.2167,0.258294,0
88.2167,0.258294,88.1466,0.234493,0
88.1466,0.234493,88.0762,0.211918,0
88.0762,0.211918,88.0053,0.190577,0
88.0053,0.190577,87.9341,0.170475,0
87.9341,0.170475,87.8625,0.15162,0
87.8625,0.15162,87.7907,0.134016,0
87.7907,0.134016,87.7185,0.117669,0
87.7185,0.117669,87.646,0.102584,0
87.646,0.102584,87.5733,0.088766,0
87.5733,0.088766,87.5004,0.0762188,0
87.5004,0.0762188,87.4273,0.0649462,0
87.4273,0.0649462,87.354,0.0549517,0
87.354,0.0549517,87.2805,0.0462384,0
87.2805,0.0462384,87.2068,0.0388089,0
87.2068,0.0388089,87.1331,0.0326654,0
87.1331,0.0326654,87.0593,0.0278099,0
87.0593,0.0278099,86.9854,0.0242438,0
86.9854,0.0242438,86.9114,0.0219682,0
86.9114,0.0219682,86.8374,0.0209838,0
86.8374,0.0209838,86.7634,0.0212909,0
86.7634,0.0212909,75.4935,0.166419,1
75.4935,0.166419,73.3512,0.192817,1
73.3512,0.192817,73.2772,0.1944,0
73.2772,0.1944,73.2033,0.197273,0
73.2033,0.197273,73.1294,0.201436,0
73.1294,0.201436,73.0556,0.206888,0
73.0556,0.206888,72.9819,0.213627,0
72.9819,0.213627,72.9084,0.221651,0
72.9084,0.221651,72.8349,0.230957,0
72.8349,0.230957,72.7617,0.241544,0
72.7617,0.241544,72.6887,0.253407,0
72.6887,0.253407,72.6158,0.266543,0
72.6158,0.266543,72.5433,0.280948,0
72.5433,0.280948,72.4709,0.296617,0
72.4709,0.296617,72.3989,0.313547,0
72.3989,0.313547,72.3272,0.331731,0
72.3272,0.331731,72.2558,0.351164,0
72.2558,0.351164,72.1847,0.37184,0
72.1847,0.37184,72.114,0.393753,0
72.114,0.393753,72.0437,0.416896,0
72.0437,0.416896,71.9739,0.441263,0
71.9739,0.441263,71.9044,0.466845,0
71.9044,0.466845,71.8355,0.493635,0
71.8355,0.493635,71.767,0.521625,0
71.767,0.521625,71.699,0.550806,0
71.699,0.550806,71.6315,0.58117,0
71.6315,0.58117,71.5645,0.612706,0
71.5645,0.612706,71.4981,0.645406,0
71.4981,0.645406,71.4323,0.67926,0
71.4323,0.67926,71.3671,0.714257,0
71.3671,0.714257,71.3026,0.750386,0
71.3026,0.750386,71.2386,0.787637,0
71.2386,0.787637,71.1753,0.825998,0
71.1753,0.825998,71.1127,0.865458,0
71.1127,0.865458,71.0508,0.906005,0
71.0508,0.906005,70.9897,0.947625,0
70.9897,0.947625,70.9292,0.990307,0
70.9292,0.990307,70.8695,1.03404,0
70.8695,1.03404,70.8106,1.0788,0
70.8106,1.0788,70.7525,1.12459,0
70.7525,1.12459,59.5224,10.13,1
59.5224,10.13,59.4656,10.1775,0
59.4656,10.1775,59.4097,10.2259,0
59.4097,10.2259,59.3546,10.2753,0
59.3546,10.2753,59.3004,10.3257,0
59.3004,10.3257,59.247,10.377,0
59.247,10.377,59.1946,10.4292,0
59.1946,10.4292,59.1431,10.4823,0
59.1431,10.4823,59.0925,10.5364,0
59.0925,10.5364,59.0429,10.5913,0
59.0429,10.5913,58.9943,10.647,0
58.9943,10.647,58.9466,10.7036,0
58.9466,10.7036,58.8999,10.761,0
58.8999,10.761,58.8542,10.8193,0
58.8542,10.8193,58.8096,10.8783,0
58.8096,10.8783,58.766,10.9381,0
58.766,10.9381,58.7234,10.9986,0
58.7234,10.9986,58.6819,11.0599,0
58.6819,11.0599,58.6415,11.1218,0
58.6415,11.1218,58.6022,11.1845,0
58.6022,11.1845,58.5639,11.2479,0
58.5639,11.2479,58.5268,11.3119,0
58.5268,11.3119,58.4908,11.3765,0
58.4908,11.3765,58.456,11.4418,0
58.456,11.4418,58.4222,11.5077,0
58.4222,11.5077,58.3897,11.5741,0
58.3897,11.5741,58.3583,11.6411,0
58.3583,11.6411,58.328,11.7087,0
58.328,11.7087,58.299,11.7767,0
58.299,11.7767,58.2711,11.8453,0
58.2711,11.8453,58.2445,11.9143,0
58.2445,11.9143,58.2191,11.9838,0
58.2191,11.9838,58.1948,12.0537,0
58.1948,12.0537,58.1718,12.1241,0
58.1718,12.1241,58.1501,12.1948,0
58.1501,12.1948,58.1295,12.2659,0
58.1295,12.2659,58.1102,12.3373,0
58.1102,12.3373,58.0922,12.4091,0
58.0922,12.4091,58.0754,12.4812,0
58.0754,12.4812,58.0599,12.5535,0
58.0599,12.5535,58.0456,12.6261,0
58.0456,12.6261,58.0326,12.699,0
58.0326,12.699,58.0209,12.7721,0
58.0209,12.7721,58.0105,12.8453,0
58.0105,12.8453,58.0013,12.9187,0
58.0013,12.9187,57.9935,12.9923,0
57.9935,12.9923,57.9869,13.066,0
57.9869,13.066,57.9816,13.1398,0
57.9816,13.1398,57.9775,13.2137,0
57.9775,13.2137,57.9748,13.2877,0
57.9748,13.2877,57.9734,13.3617,0
57.9734,13.3617,57.9732,13.4357,0
57.9732,13.4357,58.7414,126.157,1
58.7414,126.157,58.864,127.358,0
58.864,127.358,59.2111,128.514,0
59.2111,128.514,59.7701,129.584,0
59.7701,129.584,60.521,130.529,0
60.521,130.529,61.4368,131.315,0
61.4368,131.315,62.4846,131.914,0
62.4846,131.914,63.6267,132.305,0
63.6267,132.305,64.8219,132.473,0
64.8219,132.473,66.0306,132.495,0
66.0306,132.495,67.2393,132.513,0
67.2393,132.513,68.4481,132.531,0
68.4481,132.531,69.6567,132.535,0
69.6567,132.535,70.8506,132.357,0
70.8506,132.357,71.9893,131.956,0
71.9893,131.956,73.032,131.348,0
73.032,131.348,73.9413,130.554,0
73.9413,130.554,74.6843,129.603,0
74.6843,129.603,75.2344,128.529,0
75.2344,128.529,75.5718,127.37,0
75.5718,127.37,75.6844,126.168,0
75.6844,126.168,75.6844,126.168,0
75.6844,126.168,75.4935,0.166419,1
75.4935,0.166419,75.2879,-1.42857,0
75.2879,-1.42857,74.6892,-2.92116,0
74.6892,-2.92116,73.7357,-4.21611,0
73.7357,-4.21611,72.488,-5.23078,0
72.488,-5.23078,71.0259,-5.90043,0
71.0259,-5.90043,69.4426,-6.18232,0
69.4426,-6.18232,67.8392,-6.05846,0
67.8392,-6.05846,66.318,-5.53675,0
66.318,-5.53675,64.976,-4.6505,0
64.976,-4.6505,63.899,-3.45625,0
63.899,-3.45625,63.1556,-2.03021,0
63.1556,-2.03021,62.6594,-0.49605,0
62.6594,-0.49605,62.1694,1.04017,0
62.1694,1.04017,61.6793,2.57638,0
61.6793,2.57638,61.1893,4.1126,0
61.1893,4.1126,60.6992,5.64882,0
60.6992,5.64882,60.2092,7.18503,0
60.2092,7.18503,59.7177,8.72078,0
59.7177,8.72078,59.008,10.1639,0
59.008,10.1639,57.9593,11.3831,0
57.9593,11.3831,41.6778,26.0652,1
41.6778,26.0652,41.6234,26.1154,0
41.6234,26.1154,41.5699,26.1665,0
41.5699,26.1665,41.5173,26.2186,0
41.5173,26.2186,41.4656,26.2716,0
41.4656,26.2716,41.4149,26.3254,0
41.4149,26.3254,41.3651,26.3802,0
41.3651,26.3802,41.3163,26.4358,0
41.3163,26.4358,41.2684,26.4922,0
41.2684,26.4922,41.2216,26.5495,0
41.2216,26.5495,41.1757,26.6076,0
41.1757,26.6076,41.1309,26.6664,0
41.1309,26.6664,41.0871,26.7261,0
41.0871,26.7261,41.0443,26.7865,0
41.0443,26.7865,41.0027,26.8476,0
41.0027,26.8476,40.962,26.9095,0
40.962,26.9095,40.9225,26.972,0
40.9225,26.972,40.8841,27.0353,0
40.8841,27.0353,40.8468,27.0992,0
40.8468,27.0992,40.8106,27.1637,0
40.8106,27.1637,40.7755,27.2289,0
40.7755,27.2289,40.7416,27.2946,0
40.7416,27.2946,40.7088,27.361,0
40.7088,27.361,40.6772,27.4279,0
40.6772,27.4279,40.6467,27.4953,0
40.6467,27.4953,40.6175,27.5633,0
40.6175,27.5633,40.5894,27.6318,0
40.5894,27.6318,40.5625,27.7007,0
40.5625,27.7007,40.5369,27.7701,0
40.5369,27.7701,40.5124,27.84,0
40.5124,27.84,40.4892,27.9102,0
40.4892,27.9102,40.4672,27.9809,0
40.4672,27.9809,40.4465,28.0519,0
40.4465,28.0519,40.4269,28.1233,0
40.4269,28.1233,40.4087,28.195,0
40.4087,28.195,40.3917,28.267,0
40.3917,28.267,40.3759,28.3393,0
40.3759,28.3393,40.3614,28.4119,0
40.3614,28.4119,40.3482,28.4847,0
40.3482,28.4847,40.3363,28.5577,0
40.3363,28.5577,40.3256,28.631,0
40.3256,28.631,40.3162,28.7044,0
40.3162,28.7044,40.3081,28.7779,0
40.3081,28.7779,40.3013,28.8516,0
40.3013,28.8516,40.2958,28.9254,0
40.2958,28.9254,40.2915,28.9993,0
40.2915,28.9993,40.2885,29.0732,0
40.2885,29.0732,40.2869,29.1472,0
40.2869,29.1472,40.2865,29.2212,0
40.2865,29.2212,40.6433,126.357,1
40.6433,126.357,40.9846,128.39,0
40.9846,128.39,41.9577,130.207,0
41.9577,130.207,43.4606,131.618,0
43.4606,131.618,45.3356,132.475,0
45.3356,132.475,47.3862,132.688,0
47.3862,132.688,49.3972,132.235,0
49.3972,132.235,51.1579,131.162,0
51.1579,131.162,52.4835,129.583,0
52.4835,129.583,53.2351,127.664,0
53.2351,127.664,53.3338,125.604,0
53.3338,125.604,52.7693,123.622,0
52.7693,123.622,51.6008,121.923,0
51.6008,121.923,49.9508,120.687,0
49.9508,120.687,47.9923,120.043,0
47.9923,120.043,45.9308,120.059,0
45.9308,120.059,43.9824,120.733,0
43.9824,120.733,42.3481,121.991,0
42.3481,121.991,40.8801,123.451,0
40.8801,123.451,39.4121,124.911,0
39.4121,124.911,37.9514,126.379,0
37.9514,126.379,23.184,142.819,1
23.184,142.819,23.1341,142.873,0
23.1341,142.873,23.0832,142.927,0
23.0832,142.927,23.0314,142.98,0
23.0314,142.98,22.9787,143.032,0
22.9787,143.032,22.9251,143.083,0
22.9251,143.083,22.8706,143.133,0
22.8706,143.133,22.8152,143.182,0
22.8152,143.182,22.759,143.23,0
22.759,143.23,22.702,143.277,0
22.702,143.277,22.6441,143.323,0
22.6441,143.323,22.5855,143.368,0
22.5855,143.368,22.526,143.412,0
22.526,143.412,22.4659,143.456,0
22.4659,143.456,22.4049,143.498,0
22.4049,143.498,22.3433,143.538,0
22.3433,143.538,22.2809,143.578,0
22.2809,143.578,22.2178,143.617,0
22.2178,143.617,22.1541,143.655,0
22.1541,143.655,22.0898,143.691,0
22.0898,143.691,22.0248,143.727,0
22.0248,143.727,21.9592,143.761,0
21.9592,143.761,21.893,143.794,0
21.893,143.794,21.8262,143.826,0
21.8262,143.826,21.7589,143.857,0
21.7589,143.857,21.6911,143.886,0
21.6911,143.886,21.6228,143.915,0
21.6228,143.915,21.554,143.942,0
21.554,143.942,21.4847,143.968,0
21.4847,143.968,18.0016,145.18,1
18.0016,145.18,17.9315,145.204,0
17.9315,145.204,17.861,145.226,0
17.861,145.226,17.7901,145.247,0
17.7901,145.247,17.7188,145.267,0
17.7188,145.267,17.6473,145.286,0
17.6473,145.286,17.5754,145.304,0
17.5754,145.304,17.5032,145.32,0
17.5032,145.32,17.4307,145.335,0
17.4307,145.335,17.358,145.349,0
17.358,145.349,11.4417,146.364,1
11.4417,146.364,11.3687,146.375,0
11.3687,146.375,11.2954,146.386,0
11.2954,146.386,11.222,146.395,0
11.222,146.395,11.1485,146.403,0
11.1485,146.403,11.0748,146.41,0
11.0748,146.41,11.001,146.416,0
11.001,146.416,10.9271,146.42,0
10.9271,146.42,10.8532,146.423,0
10.8532,146.423,10.7792,146.424,0
10.7792,146.424,10.7052,146.425,0
10.7052,146.425,10.6312,146.424,0
10.6312,146.424,10.5572,146.421,0
10.5572,146.421,10.4833,146.418,0
10.4833,146.418,10.4095,146.413,0
10.4095,146.413,10.3357,146.407,0
10.3357,146.407,10.2621,146.399,0
10.2621,146.399,10.1886,146.391,0
10.1886,146.391,10.1153,146.381,0
10.1153,146.381,5.41305,145.63,1
5.41305,145.63,5.34008,145.618,0
5.34008,145.618,5.26734,145.604,0
5.26734,145.604,5.19485,145.589,0
5.19485,145.589,5.12262,145.573,0
5.12262,145.573,5.05069,145.556,0
5.05069,145.556,4.97907,145.537,0
4.97907,145.537,4.90779,145.517,0
4.90779,145.517,4.83686,145.496,0
4.83686,145.496,4.76632,145.474,0
4.76632,145.474,4.69617,145.45,0
4.69617,145.45,4.62645,145.426,0
4.62645,145.426,4.55717,145.4,0
4.55717,145.4,4.48835,145.372,0
4.48835,145.372,4.42002,145.344,0
4.42002,145.344,4.3522,145.314,0
4.3522,145.314,4.2849,145.284,0
4.2849,145.284,4.21815,145.252,0
4.21815,145.252,2.73708,144.516,1
2.73708,144.516,2.67109,144.483,0
2.67109,144.483,2.6057,144.448,0
2.6057,144.448,2.54093,144.412,0
2.54093,144.412,2.47679,144.375,0
2.47679,144.375,2.4133,144.337,0
2.4133,144.337,2.35048,144.298,0
2.35048,144.298,2.28836,144.258,0
2.28836,144.258,2.22695,144.217,0
2.22695,144.217,2.16627,144.174,0
2.16627,144.174,2.10634,144.131,0
2.10634,144.131,2.04717,144.087,0
2.04717,144.087,1.98879,144.041,0
1.98879,144.041,1.93121,143.995,0
1.93121,143.995,1.87445,143.947,0
1.87445,143.947,1.81853,143.899,0
1.81853,143.899,1.76346,143.849,0
1.76346,143.849,1.70927,143.799,0
1.70927,143.799,1.65596,143.747,0
1.65596,143.747,1.60355,143.695,0
1.60355,143.695,1.55207,143.642,0
1.55207,143.642,1.50152,143.588,0
1.50152,143.588,1.45192,143.533,0
1.45192,143.533,1.40329,143.477,0
1.40329,143.477,1.35564,143.421,0
1.35564,143.421,1.30898,143.363,0
1.30898,143.363,1.26333,143.305,0
1.26333,143.305,1.21871,143.246,0
1.21871,143.246,1.17512,143.186,0
1.17512,143.186,1.13259,143.126,0
1.13259,143.126,1.09111,143.064,0
1.09111,143.064,1.05072,143.002,0
1.05072,143.002,1.01141,142.94,0
1.01141,142.94,0.9732,142.876,0
0.9732,142.876,0.936103,142.812,0
0.936103,142.812,0.900129,142.748,0
0.900129,142.748,0.865289,142.682,0
0.865289,142.682,0.831594,142.616,0
0.831594,142.616,0.799054,142.55,0
0.799054,142.55,0.767678,142.483,0
0.767678,142.483,0.737478,142.415,0
0.737478,142.415,0.70846,142.347,0
0.70846,142.347,0.680635,142.279,0
0.680635,142.279,0.654011,142.21,0
0.654011,142.21,0.628597,142.14,0
0.628597,142.14,0.604398,142.07,0
0.604398,142.07,0.581425,142,0
0.581425,142,0.559682,141.929,0
0.559682,141.929,0.539177,141.858,0
0.539177,141.858,0.519916,141.787,0
0.519916,141.787,0.501904,141.715,0
0.501904,141.715,0.348903,141.068,1
0.348903,141.068,0.332504,140.996,0
0.332504,140.996,0.317367,140.923,0
0.317367,140.923,0.303496,140.851,0
0.303496,140.851,0.290896,140.778,0
0.290896,140.778,0.27957,140.705,0
0.27957,140.705,0.269523,140.631,0
0.269523,140.631,0.260756,140.558,0
0.260756,140.558,0.253273,140.484,0
0.253273,140.484,0.247077,140.411,0
0.247077,140.411,0.242168,140.337,0
0.242168,140.337,0.238548,140.263,0
0.238548,140.263,0.236219,140.189,0
0.236219,140.189,0.235181,140.115,0
0.235181,140.115,0.235434,140.041,0
0.235434,140.041,0.236979,139.967,0
0.236979,139.967,0.239815,139.893,0
0.239815,139.893,0.243941,139.819,0
0.243941,139.819,0.249356,139.745,0
0.249356,139.745,0.256058,139.672,0
0.256058,139.672,0.264045,139.598,0
0.264045,139.598,0.273315,139.525,0
0.273315,139.525,0.283865,139.451,0
0.283865,139.451,0.295691,139.378,0
0.295691,139.378,0.30879,139.305,0
0.30879,139.305,0.323159,139.233,0
0.323159,139.233,0.338792,139.161,0
0.338792,139.161,0.355685,139.089,0
0.355685,139.089,0.373833,139.017,0
0.373833,139.017,0.39323,138.945,0
0.39323,138.945,0.413871,138.874,0
0.413871,138.874,0.435748,138.804,0
0.435748,138.804,0.458856,138.733,0
0.458856,138.733,0.483187,138.663,0
0.483187,138.663,0.508735,138.594,0
0.508735,138.594,0.53549,138.525,0
0.53549,138.525,0.563446,138.456,0
0.563446,138.456,0.592592,138.388,0
0.592592,138.388,0.622922,138.321,0
0.622922,138.321,0.654425,138.254,0
0.654425,138.254,6.24792,126.812,1
6.24792,126.812,7.91696,124.696,0
7.91696,124.696,10.3117,123.46,0
10.3117,123.46,12.9794,122.957,0
12.9794,122.957,15.6517,122.476,0
15.6517,122.476,18.3241,121.995,0
18.3241,121.995,20.9964,121.514,0
20.9964,121.514,23.6688,121.033,0
23.6688,121.033,26.3411,120.552,0
26.3411,120.552,29.0269,120.19,0
29.0269,120.19,31.6516,120.8,0
31.6516,120.8,33.7885,122.442,0
33.7885,122.442,35.0549,124.82,0
35.0549,124.82,35.2237,127.51,0
35.2237,127.51,34.2648,130.028,0
34.2648,130.028,32.35,131.924,0
32.35,131.924,29.8223,132.858,0
29.8223,132.858,27.1347,132.663,0
27.1347,132.663,24.7686,131.373,0
24.7686,131.373,23.1481,129.22,0
23.1481,129.22,22.5635,126.59,0
22.5635,126.59,22.5635,126.59,0
22.5635,126.59,22.136,47.9842,1
22.136,47.9842,22.5745,45.5131,0
22.5745,45.5131,23.2581,43.0869,0
23.2581,43.0869,23.9417,40.6606,0
23.9417,40.6606,24.6253,38.2344,0
24.6253,38.2344,25.3088,35.8082,0
25.3088,35.8082,25.9924,33.382,0
25.9924,33.382,26.676,30.9557,0
26.676,30.9557,27.3595,28.5295,0
27.3595,28.5295,28.0431,26.1033,0
28.0431,26.1033,28.7267,23.6771,0
28.7267,23.6771,29.412,21.2513,0
29.412,21.2513,30.6054,19.0497,0
30.6054,19.0497,32.5556,17.4787,0
32.5556,17.4787,34.9608,16.7814,0
34.9608,16.7814,37.4489,17.0657,0
37.4489,17.0657,39.6348,18.2875,0
39.6348,18.2875,41.1803,20.258,0
41.1803,20.258,41.8463,22.672,0
41.8463,22.672,41.5297,25.1562,0
41.5297,25.1562,40.2795,27.3261,0
40.2795,27.3261,40.2795,27.3261,0
40.2795,27.3261,22.136,47.9842,1
22.136,47.9842,13.702,57.5829,1
13.702,57.5829,13.6537,57.639,0
13.6537,57.639,13.6065,57.696,0
13.6065,57.696,13.5602,57.7537,0
13.5602,57.7537,13.515,57.8123,0
13.515,57.8123,13.4708,57.8716,0
13.4708,57.8716,13.4276,57.9317,0
13.4276,57.9317,13.3855,57.9926,0
13.3855,57.9926,13.3444,58.0541,0
13.3444,58.0541,13.3044,58.1164,0
13.3044,58.1164,13.2656,58.1794,0
13.2656,58.1794,9.34027,64.663,1
9.34027,64.663,9.30296,64.727,0
9.30296,64.727,9.26678,64.7915,0
9.26678,64.7915,9.23172,64.8567,0
9.23172,64.8567,9.19781,64.9224,0
9.19781,64.9224,9.16505,64.9888,0
9.16505,64.9888,9.13345,65.0557,0
9.13345,65.0557,9.10303,65.1232,0
9.10303,65.1232,9.07378,65.1911,0
9.07378,65.1911,6.45528,71.4286,1
6.45528,71.4286,6.42828,71.4975,0
6.42828,71.4975,6.4025,71.5669,0
6.4025,71.5669,6.37792,71.6367,0
6.37792,71.6367,6.35457,71.7069,0
6.35457,71.7069,6.33245,71.7775,0
6.33245,71.7775,6.31156,71.8485,0
6.31156,71.8485,6.29192,71.9199,0
6.29192,71.9199,6.27352,71.9915,0
6.27352,71.9915,6.25638,72.0635,0
6.25638,72.0635,6.24049,72.1358,0
6.24049,72.1358,6.22587,72.2083,0
6.22587,72.2083,6.21252,72.2811,0
6.21252,72.2811,6.20044,72.3541,0
6.20044,72.3541,6.18964,72.4273,0
6.18964,72.4273,6.18011,72.5007,0
6.18011,72.5007,6.17187,72.5743,0
6.17187,72.5743,6.16491,72.6479,0
6.16491,72.6479,6.15924,72.7217,0
6.15924,72.7217,6.15486,72.7956,0
6.15486,72.7956,6.15177,72.8695,0
6.15177,72.8695,6.14996,72.9435,0
6.14996,72.9435,6.14945,73.0175,0
6.14945,73.0175,6.24045,122.571,1
6.24045,122.571,6.24211,122.645,0
6.24211,122.645,6.24505,122.719,0
6.24505,122.719,6.24928,122.793,0
6.24928,122.793,6.2548,122.867,0
6.2548,122.867,6.26161,122.941,0
6.26161,122.941,6.26971,123.014,0
6.26971,123.014,6.27908,123.088,0
6.27908,123.088,6.28974,123.161,0
6.28974,123.161,6.30167,123.234,0
6.30167,123.234,6.31487,123.307,0
6.31487,123.307,6.32935,123.379,0
6.32935,123.379,6.34509,123.452,0
6.34509,123.452,6.36208,123.524,0
6.36208,123.524,6.38033,123.595,0
6.38033,123.595,6.39983,123.667,0
6.39983,123.667,6.42058,123.738,0
6.42058,123.738,6.44256,123.808,0
6.44256,123.808,6.46577,123.879,0
6.46577,123.879,6.4902,123.948,0
6.4902,123.948,6.51585,124.018,0
6.51585,124.018,6.5427,124.087,0
6.5427,124.087,6.57076,124.155,0
6.57076,124.155,6.6,124.223,0
6.6,124.223,6.63043,124.291,0
6.63043,124.291,6.66203,124.358,0
6.66203,124.358,6.69479,124.424,0
6.69479,124.424,6.72871,124.49,0
6.72871,124.49,6.76377,124.555,0
6.76377,124.555,6.79996,124.619,0
6.79996,124.619,6.83727,124.683,0
6.83727,124.683,6.87569,124.747,0
6.87569,124.747,6.91521,124.809,0
6.91521,124.809,6.95581,124.871,0
6.95581,124.871,6.99749,124.932,0
6.99749,124.932,7.04023,124.993,0
7.04023,124.993,7.08402,125.052,0
7.08402,125.052,7.12884,125.111,0
7.12884,125.111,7.17468,125.169,0
7.17468,125.169,7.22153,125.227,0
7.22153,125.227,7.26937,125.283,0
7.26937,125.283,7.31819,125.339,0
7.31819,125.339,7.36797,125.393,0
7.36797,125.393,7.4187,125.447,0
7.4187,125.447,7.47036,125.5,0
7.47036,125.5,7.52294,125.552,0
7.52294,125.552,7.57642,125.603,0
7.57642,125.603,7.63079,125.654,0
7.63079,125.654,7.68602,125.703,0
7.68602,125.703,7.74211,125.751,0
7.74211,125.751,7.79902,125.798,0
7.79902,125.798,7.85676,125.845,0
7.85676,125.845,7.91529,125.89,0
7.91529,125.89,7.97461,125.934,0
7.97461,125.934,8.03468,125.977,0
8.03468,125.977,8.09551,126.02,0
8.09551,126.02,8.15705,126.061,0
8.15705,126.061,8.21931,126.101,0
8.21931,126.101,8.28226,126.14,0
8.28226,126.14,8.34587,126.177,0
8.34587,126.177,8.41014,126.214,0
8.41014,126.214,8.47503,126.25,0
8.47503,126.25,8.54054,126.284,0
8.54054,126.284,8.60663,126.317,0
8.60663,126.317,8.6733,126.349,0
8.6733,126.349,8.74052,126.38,0
8.74052,126.38,8.80826,126.41,0
8.80826,126.41,8.87652,126.439,0
8.87652,126.439,8.94527,126.466,0
8.94527,126.466,9.01448,126.492,0
9.01448,126.492,9.08414,126.517,0
9.08414,126.517,9.15422,126.541,0
9.15422,126.541,9.22471,126.564,0
9.22471,126.564,9.29558,126.585,0
9.29558,126.585,9.36681,126.605,0
9.36681,126.605,9.43838,126.624,0
9.43838,126.624,9.51027,126.641,0
9.51027,126.641,9.58245,126.658,0
9.58245,126.658,9.65491,126.673,0
9.65491,126.673,9.72761,126.686,0
9.72761,126.686,9.80055,126.699,0
9.80055,126.699,9.87369,126.71,0
9.87369,126.71,9.94702,126.72,0
9.94702,126.72,10.0205,126.729,0
10.0205,126.729,10.0941,126.736,0
10.0941,126.736,10.1679,126.742,0
10.1679,126.742,10.2417,126.747,0
10.2417,126.747,10.3157,126.75,0
10.3157,126.75,10.3896,126.753,0
10.3896,126.753,10.4636,126.754,0
10.4636,126.754,10.5376,126.753,0
10.5376,126.753,22.5635,126.59,1
22.5635,126.59,37.9514,126.379,1
37.9514,126.379,40.6433,126.357,1
40.6433,126.357,58.7414,126.157,1
58.7414,126.157,75.657,126.168,1
75.657,126.168,75.731,126.167,0
75.731,126.167,93.0359,125.798,1
93.0359,125.798,93.1098,125.796,0
93.1098,125.796,93.1837,125.791,0
93.1837,125.791,93.2575,125.786,0
93.2575,125.786,93.3312,125.78,0
93.3312,125.78,93.4048,125.772,0
93.4048,125.772,93.4782,125.762,0
93.4782,125.762,93.5515,125.752,0
93.5515,125.752,93.6245,125.74,0
93.6245,125.74,93.6974,125.727,0
93.6974,125.727,93.77,125.713,0
93.77,125.713,105.685,123.258,1
105.685,123.258,105.757,123.242,0
105.757,123.242,105.829,123.224,0
105.829,123.224,105.9,123.204,0
105.9,123.204,105.971,123.184,0
105.971,123.184,106.042,123.162,0
106.042,123.162,106.113,123.139,0
106.113,123.139,106.182,123.115,0
106.182,123.115,106.252,123.09,0
106.252,123.09,106.321,123.063,0
106.321,123.063,106.39,123.035,0
106.39,123.035,106.458,123.006,0
106.458,123.006,110.132,121.402,1
110.132,121.402,110.2,121.373,0
110.2,121.373,110.269,121.345,0
110.269,121.345,110.338,121.318,0
110.338,121.318,110.407,121.293,0
110.407,121.293,110.477,121.269,0
110.477,121.269,110.548,121.246,0
110.548,121.246,110.618,121.224,0
110.618,121.224,113.803,120.277,1
113.803,120.277,113.874,120.257,0
113.874,120.257,113.945,120.238,0
113.945,120.238,114.017,120.22,0
114.017,120.22,114.089,120.203,0
114.089,120.203,114.162,120.187,0
114.162,120.187,114.234,120.173,0
114.234,120.173,114.307,120.16,0
114.307,120.16,114.38,120.149,0
114.38,120.149,114.453,120.138,0
114.453,120.138,114.527,120.129,0
114.527,120.129,114.6,120.121,0
114.6,120.121,114.674,120.115,0
114.674,120.115,114.748,120.11,0
114.748,120.11,114.822,120.106,0
114.822,120.106,115.355,120.088,1
115.355,120.088,127.087,119.678,1
127.087,119.678,129.283,119.988,0
129.283,119.988,131.24,121.033,0
131.24,121.033,132.72,122.686,0
132.72,122.686,133.543,124.746,0
133.543,124.746,133.608,126.964,0
133.608,126.964,132.908,129.069,0
132.908,129.069,132.095,131.134,0
132.095,131.134,132.035,133.352,0
132.035,133.352,132.739,135.456,0
132.739,135.456,134.123,137.19,0
134.123,137.19,136.018,138.344,0
136.018,138.344,138.194,138.778,0
138.194,138.778,140.386,138.439,0
140.386,138.439,142.329,137.368,0
142.329,137.368,143.787,135.695,0
143.787,135.695,144.582,133.624,0
144.582,133.624,144.617,131.406,0
144.617,131.406,143.895,129.307,0
143.895,129.307,143.296,127.171,0
143.296,127.171,143.466,124.959,0
143.466,124.959,143.466,124.959,0
143.466,124.959,146.219,114.26,1
146.219,114.26,146.236,114.188,0
146.236,114.188,146.253,114.116,0
146.253,114.116,146.267,114.043,0
146.267,114.043,146.281,113.97,0
146.281,113.97,146.293,113.897,0
146.293,113.897,146.304,113.824,0
146.304,113.824,146.314,113.751,0
146.314,113.751,146.323,113.677,0
146.323,113.677,146.33,113.604,0
146.33,113.604,146.336,113.53,0
146.336,113.53,146.34,113.456,0
146.34,113.456,146.344,113.382,0
146.344,113.382,146.346,113.308,0
146.346,113.308,146.346,113.234,0
146.346,113.234,146.346,113.16,0
146.346,113.16,146.344,113.086,0
146.344,113.086,146.341,113.012,0
146.341,113.012,146.336,112.938,0
146.336,112.938,146.331,112.865,0
146.331,112.865,146.324,112.791,0
146.324,112.791,146.315,112.717,0
146.315,112.717,146.306,112.644,0
146.306,112.644,146.295,112.571,0
146.295,112.571,146.283,112.498,0
146.283,112.498,146.27,112.425,0
146.27,112.425,146.255,112.353,0
146.255,112.353,146.239,112.28,0
146.239,112.28,146.222,112.208,0
146.222,112.208,146.203,112.137,0
146.203,112.137,146.184,112.065,0
146.184,112.065,146.163,111.994,0
146.163,111.994,146.141,111.924,0
146.141,111.924,146.117,111.854,0
146.117,111.854,146.093,111.784,0
146.093,111.784,146.067,111.714,0
146.067,111.714,146.04,111.645,0
146.04,111.645,146.012,111.577,0
146.012,111.577,145.982,111.509,0
145.982,111.509,145.951,111.442,0
145.951,111.442,145.92,111.375,0
145.92,111.375,145.887,111.309,0
145.887,111.309,145.853,111.243,0
145.853,111.243,145.817,111.178,0
145.817,111.178,145.781,111.113,0
145.781,111.113,145.744,111.05,0
145.744,111.05,145.705,110.987,0
145.705,110.987,145.665,110.924,0
145.665,110.924,145.625,110.862,0
145.625,110.862,145.583,110.801,0
145.583,110.801,145.54,110.741,0
145.54,110.741,145.496,110.681,0
145.496,110.681,145.451,110.623,0
145.451,110.623,145.405,110.565,0
145.405,110.565,145.358,110.508,0
145.358,110.508,145.31,110.451,0
145.31,110.451,145.261,110.396,0
145.261,110.396,145.211,110.341,0
145.211,110.341,145.16,110.287,0
145.16,110.287,145.109,110.234,0
145.109,110.234,145.056,110.183,0
145.056,110.183,145.002,110.132,0
145.002,110.132,144.948,110.081,0
144.948,110.081,144.892,110.032,0
144.892,110.032,144.836,109.984,0
144.836,109.984,144.779,109.937,0
144.779,109.937,144.721,109.891,0
144.721,109.891,144.663,109.846,0
144.663,109.846,144.603,109.802,0
144.603,109.802,144.543,109.759,0
144.543,109.759,144.482,109.717,0
144.482,109.717,144.42,109.676,0
144.42,109.676,144.358,109.636,0
144.358,109.636,144.295,109.597,0
144.295,109.597,144.231,109.56,0
144.231,109.56,144.167,109.523,0
144.167,109.523,144.102,109.488,0
144.102,109.488,144.036,109.453,0
144.036,109.453,143.97,109.42,0
143.97,109.42,143.903,109.388,0
143.903,109.388,143.836,109.358,0
143.836,109.358,143.768,109.328,0
143.768,109.328,143.7,109.3,0
143.7,109.3,143.631,109.272,0
143.631,109.272,143.562,109.246,0
143.562,109.246,143.492,109.221,0
143.492,109.221,143.422,109.198,0
143.422,109.198,143.351,109.176,0
143.351,109.176,143.281,109.154,0
143.281,109.154,143.209,109.135,0
143.209,109.135,143.138,109.116,0
143.138,109.116,143.066,109.099,0
143.066,109.099,130.242,106.12,1
130.242,106.12,127.684,106.054,0
127.684,106.054,125.307,107,0
125.307,107,123.443,108.766,0
123.443,108.766,121.729,110.689,0
121.729,110.689,120.014,112.613,0
120.014,112.613,118.3,114.536,0
118.3,114.536,116.586,116.46,0
116.586,116.46,114.871,118.383,0
114.871,118.383,113.157,120.307,0
113.157,120.307,111.442,122.231,0
111.442,122.231,109.728,124.154,0
109.728,124.154,108.014,126.078,0
108.014,126.078,106.299,128.001,0
106.299,128.001,104.585,129.925,0
104.585,129.925,102.56,131.489,0
102.56,131.489,100.082,132.131,0
100.082,132.131,97.5523,131.745,0
97.5523,131.745,95.3788,130.394,0
95.3788,130.394,93.9129,128.296,0
93.9129,128.296,93.3914,125.791,0
93.3914,125.791,93.3914,125.791,0
93.3914,125.791,93.0458,4.14939,1
93.0458,4.14939,93.2966,2.36215,0
93.2966,2.36215,94.0388,0.717087,0
94.0388,0.717087,95.2128,-0.653589,0
95.2128,-0.653589,96.7243,-1.63972,0
96.7243,-1.63972,98.4518,-2.16207,0
98.4518,-2.16207,100.256,-2.17864,0
100.256,-2.17864,101.993,-1.68811,0
101.993,-1.68811,103.523,-0.729898,0
103.523,-0.729898,104.722,0.618986,0
104.722,0.618986,105.494,2.25014,0
105.494,2.25014,106.006,3.98711,0
106.006,3.98711,106.517,5.72426,0
106.517,5.72426,107.029,7.46141,0
107.029,7.46141,107.54,9.19855,0
107.54,9.19855,108.051,10.9357,0
108.051,10.9357,108.563,12.6728,0
108.563,12.6728,109.074,14.41,0
109.074,14.41,109.585,16.1471,0
109.585,16.1471,110.097,17.8843,0
110.097,17.8843,110.353,19.6708,0
110.353,19.6708,110.371,121.298,1
110.371,121.298,110.637,123.117,0
110.637,123.117,111.412,124.785,0
111.412,124.785,112.631,126.161,0
112.631,126.161,114.193,127.132,0
114.193,127.132,115.967,127.616,0
115.967,127.616,117.806,127.581,0
117.806,127.581,119.639,127.367,0
119.639,127.367,121.472,127.152,0
121.472,127.152,123.304,126.938,0
123.304,126.938,125.137,126.724,0
125.137,126.724,126.97,126.509,0
126.97,126.509,128.803,126.295,0
128.803,126.295,130.636,126.081,0
130.636,126.081,132.468,125.866,0
132.468,125.866,134.301,125.652,0
134.301,125.652,136.134,125.438,0
136.134,125.438,137.967,125.223,0
137.967,125.223,139.8,125.009,0
139.8,125.009,141.633,124.804,0
141.633,124.804,143.466,124.959,0
143.466,124.959,143.466,124.959,0
143.466,124.959,174.159,132.112,1
174.159,132.112,174.231,132.127,0
174.231,132.127,174.304,132.141,0
174.304,132.141,174.377,132.153,0
174.377,132.153,174.45,132.164,0
174.45,132.164,174.523,132.174,0
174.523,132.174,174.597,132.183,0
174.597,132.183,174.67,132.19,0
174.67,132.19,174.744,132.196,0
174.744,132.196,174.818,132.201,0
174.818,132.201,174.892,132.205,0
174.892,132.205,174.966,132.207,0
174.966,132.207,175.04,132.208,0
175.04,132.208,175.114,132.207,0
175.114,132.207,175.188,132.206,0
175.188,132.206,175.262,132.203,0
175.262,132.203,175.336,132.199,0
175.336,132.199,175.41,132.193,0
175.41,132.193,175.483,132.186,0
175.483,132.186,175.557,132.178,0
175.557,132.178,175.63,132.169,0
175.63,132.169,175.703,132.158,0
175.703,132.158,175.776,132.146,0
175.776,132.146,175.849,132.133,0
175.849,132.133,175.922,132.119,0
175.922,132.119,175.994,132.103,0
175.994,132.103,176.066,132.086,0
176.066,132.086,176.138,132.068,0
176.138,132.068,176.209,132.048,0
176.209,132.048,176.28,132.027,0
176.28,132.027,176.351,132.005,0
176.351,132.005,176.421,131.982,0
176.421,131.982,176.491,131.958,0
176.491,131.958,176.56,131.932,0
176.56,131.932,176.629,131.905,0
176.629,131.905,176.698,131.877,0
176.698,131.877,176.766,131.848,0
176.766,131.848,176.833,131.818,0
176.833,131.818,176.9,131.786,0
176.9,131.786,176.967,131.753,0
176.967,131.753,177.032,131.719,0
177.032,131.719,177.098,131.684,0
177.098,131.684,177.162,131.648,0
177.162,131.648,177.226,131.611,0
177.226,131.611,177.289,131.572,0
177.289,131.572,177.352,131.533,0
177.352,131.533,177.414,131.492,0
177.414,131.492,177.475,131.451,0
177.475,131.451,177.535,131.408,0
177.535,131.408,177.595,131.364,0
177.595,131.364,177.654,131.319,0
177.654,131.319,177.712,131.273,0
177.712,131.273,177.769,131.227,0
177.769,131.227,177.826,131.179,0
177.826,131.179,177.881,131.13,0
177.881,131.13,177.936,131.08,0
177.936,131.08,177.99,131.029,0
177.99,131.029,178.043,130.978,0
178.043,130.978,178.095,130.925,0
178.095,130.925,178.146,130.872,0
178.146,130.872,178.196,130.817,0
178.196,130.817,178.246,130.762,0
178.246,130.762,178.294,130.706,0
178.294,130.706,178.341,130.649,0
178.341,130.649,178.387,130.591,0
178.387,130.591,178.433,130.533,0
178.433,130.533,178.477,130.474,0
178.477,130.474,178.52,130.413,0
178.52,130.413,178.562,130.353,0
178.562,130.353,178.603,130.291,0
178.603,130.291,178.643,130.229,0
178.643,130.229,178.682,130.166,0
178.682,130.166,178.72,130.102,0
178.72,130.102,178.757,130.038,0
178.757,130.038,178.792,129.973,0
178.792,129.973,178.827,129.908,0
178.827,129.908,178.86,129.842,0
178.86,129.842,178.892,129.775,0
178.892,129.775,178.923,129.708,0
178.923,129.708,178.953,129.64,0
178.953,129.64,178.981,129.572,0
178.981,129.572,179.009,129.503,0
179.009,129.503,179.035,129.434,0
179.035,129.434,179.06,129.364,0
179.06,129.364,179.084,129.294,0
179.084,129.294,179.106,129.224,0
179.106,129.224,179.128,129.153,0
179.128,129.153,179.148,129.081,0
179.148,129.081,179.166,129.01,0
179.166,129.01,179.184,128.938,0
179.184,128.938,182.008,116.922,1
182.008,116.922,182.026,116.85,0
182.026,116.85,186.365,99.8627,1


==> graphics/data/md_exp_random.csv <==
name,length_m,cost_cluster,num_cluster,cost_mdmem,num_mdmem
manila,22925.8,4811.26,5.9,4679.52,5.2
buenos_aires,35631.5,7262.72,8.9,6841.8,7.9
ho_chi_minh_city,38285.4,6898.38,9,6706.11,7.2
xian_shaanxi,40443.1,7590.44,10.4,7428.7,8
moscow,42851.6,8022.09,10.1,7746.59,8.9
nanjing,45381.7,8155.59,10.3,7837.05,8.3
bangkok,45522.1,8850.28,11.3,8576.29,9.3
chennai,45646.1,8734.63,10.8,8515.51,9
dhaka,46413.1,8819.8,11.3,8512.49,9
dongguan,48353.9,8524.4,10.7,8376.39,9.2
mumbai,48719.7,8870.79,11.3,8712.79,9.5
wuhan,50166.5,9355.4,11.8,9132.48,9.6
bangalore,51978.3,9889.52,12,9695.31,10.3
hyderabad,52224.9,9966.49,12.3,9664.11,10.1
surat,53267.1,9579.06,11.9,9227.49,10.3
osaka,53583.3,9967.79,12.5,9781.09,10.2
jakarta,53601.6,9762.7,11.8,9482.96,9.9
bogota,54095.8,9755.55,12.6,9570.33,10.5
lahore,54932.7,10389.7,12.9,10242.8,11.1
lagos,55392.9,10068.7,12.4,9873.31,10.8
luanda,55729.4,10498.3,13.3,10205.4,11.4
sao_paulo,56647.5,10890.6,13.8,10600.5,11.5
suzhou,56941.8,10429.9,13.2,10187.6,10.7
cairo,58593,10920,14.2,10693.1,11.8
kinshasa,59245.5,11243.2,13.9,10991.6,12.2
london,60018.7,11676.2,14.4,11448.4,12.1
seoul,60252,11141.8,14.2,10927.3,11.5
new_york,60834.6,11450.2,14.2,11186.7,12.1
paris,61505.1,11659,14,11368.3,12
karachi,61808.9,11376.3,14.5,11077.5,11.9
beijing,63448.2,11361,14.6,11202.7,12.2
delhi,64017.6,11659.3,14.7,11428.6,12.6
kolkata,65907.7,11527.6,14.9,11264.7,12.1
kuala_lumpur,68721.1,12529.8,14.9,12128,13.2
hangzhou,69096.7,12073.7,15.9,11923,12.3
hong_kong,73592.9,13367.1,17.2,12932.1,14.3
ahmedabad,75754,13949.5,16.8,13587.3,14.4
rio_de_janeiro,76395.2,13971.3,17.8,13731.9,14.4
tianjin,76517,13495.5,17,13261.5,14.2
istanbul,78017.6,14359.1,18,14213.8,14.8
tokyo,78025.3,14248.4,18.3,13987,15
chengdu,78027.1,13772.9,17.3,13481.8,14.7
shenzhen,82407.4,14201.1,18.7,13977.6,14.9
shanghai,84294.2,15198.1,18.8,14798,15.6
chongqing,87668.1,15903.1,20.4,15562.6,16.6
mexico_city,92515.3,16466.3,20.1,16020.2,17.7
tehran,94758.9,17235.1,21.4,16847,18.2
guangzhou,98766.3,17355.3,22,17068.2,18.6
nagoya,101726,17974.5,22.1,17597,18.8
lima,108510,19034.3,23.9,18597.6,19.6

==> graphics/data/mdmem_timing.csv <==
name,m,mean_ms,std_ms,mean,std,top,bottom,diff
xian_shaanxi,485,136.313,1.11115,0.136313,0.00111115,0.13742415,0.13520185,0.8151460242
suzhou,577,232.855,2.69575,0.232855,0.00269575,0.23555075,0.23015925,1.157694703
wuhan,703,375.889,6.71935,0.375889,0.00671935,0.38260835,0.36916965,1.787588889
dongguan,837,643.529,7.30364,0.643529,0.00730364,0.65083264,0.63622536,1.134935644
ho_chi_minh_city,862,654.198,8.46037,0.654198,0.00846037,0.66265837,0.64573763,1.293243024
buenos_aires,902,751.343,10.9699,0.751343,0.0109699,0.7623129,0.7403731,1.46003889
manila,910,664.947,8.99588,0.664947,0.00899588,0.67394288,0.65595112,1.352871733
chennai,977,963.037,18.7432,0.963037,0.0187432,0.9817802,0.9442938,1.946259593
nanjing,999,982.332,28.134,0.982332,0.028134,1.010466,0.954198,2.864001173
beijing,1129,1616.7,22.7808,1.6167,0.0227808,1.6394808,1.5939192,1.409092596
mumbai,1179,1448.18,23.502,1.44818,0.023502,1.471682,1.424678,1.622864561
chengdu,1190,1825.4,24.2439,1.8254,0.0242439,1.8496439,1.8011561,1.328141777
karachi,1202,1924.11,30.154,1.92411,0.030154,1.954264,1.893956,1.567166118
hangzhou,1219,1909.75,31.281,1.90975,0.031281,1.941031,1.878469,1.637963084
kinshasa,1227,1977.43,30.6217,1.97743,0.0306217,2.0080517,1.9468083,1.548560505
moscow,1255,2096.21,117.433,2.09621,0.117433,2.213643,1.978777,5.602158181
chongqing,1381,3283.32,21.4936,3.28332,0.0214936,3.3048136,3.2618264,0.6546300696
bangkok,1399,3279.16,22.7656,3.27916,0.0227656,3.3019256,3.2563944,0.6942509667
tianjin,1503,4045.15,35.1745,4.04515,0.0351745,4.0803245,4.0099755,0.8695474828
jakarta,1610,4871.81,46.5856,4.87181,0.0465856,4.9183956,4.8252244,0.9562277675
bogota,1643,5177.91,107.919,5.17791,0.107919,5.285829,5.069991,2.084219309
bangalore,1646,5106.3,31.787,5.1063,0.031787,5.138087,5.074513,0.6225055324
hyderabad,1673,5179.54,43.4605,5.17954,0.0434605,5.2230005,5.1360795,0.8390803044
surat,1709,5357.79,29.368,5.35779,0.029368,5.387158,5.328422,0.5481364518
osaka,1753,5984.78,63.0498,5.98478,0.0630498,6.0478298,5.9217302,1.053502384
lagos,1763,5925.26,58.9512,5.92526,0.0589512,5.9842112,5.8663088,0.9949133034
dhaka,1787,6130.41,52.4968,6.13041,0.0524968,6.1829068,6.0779132,0.8563342419
lahore,1870,6769.11,63.3328,6.76911,0.0633328,6.8324428,6.7057772,0.935614874
sao_paulo,1909,7356.61,75.5032,7.35661,0.0755032,7.4321132,7.2811068,1.026331422
seoul,1950,7421.62,146.777,7.42162,0.146777,7.568397,7.274843,1.977694897
ahmedabad,2042,9052.8,105.755,9.0528,0.105755,9.158555,8.947045,1.168202103
cairo,2056,9010.31,61.8042,9.01031,0.0618042,9.0721142,8.9485058,0.6859275652
delhi,2104,9482.28,53.1525,9.48228,0.0531525,9.5354325,9.4291275,0.560545565
kolkata,2160,9907.02,118.457,9.90702,0.118457,10.025477,9.788563,1.195687502
rio_de_janeiro,2318,12651.8,53.6901,12.6518,0.0536901,12.7054901,12.5981099,0.4243672837
shenzhen,2321,12159.4,106.079,12.1594,0.106079,12.265479,12.053321,0.8724032436
tokyo,2323,11975,46.2602,11.975,0.0462602,12.0212602,11.9287398,0.3863064718
luanda,2413,13434.1,47.7585,13.4341,0.0477585,13.4818585,13.3863415,0.3555020433
nagoya,2448,14586.5,163.671,14.5865,0.163671,14.750171,14.422829,1.122071779
mexico_city,2531,16018.8,186.511,16.0188,0.186511,16.205311,15.832289,1.164325667
paris,2630,16679,166.133,16.679,0.166133,16.845133,16.512867,0.9960609149
shanghai,2658,18134.7,126.802,18.1347,0.126802,18.261502,18.007898,0.6992230365
new_york,2794,20440.4,103.182,20.4404,0.103182,20.543582,20.337218,0.5047944267
tehran,2832,23189.2,341.117,23.1892,0.341117,23.530317,22.848083,1.47101668
kuala_lumpur,2916,23782.9,207.478,23.7829,0.207478,23.990378,23.575422,0.8723830988
istanbul,3246,34123.7,287.023,34.1237,0.287023,34.410723,33.836677,0.8411250832
lima,3249,32853.8,718.995,32.8538,0.718995,33.572795,32.134805,2.188468305
guangzhou,3373,38328.3,879.386,38.3283,0.879386,39.207686,37.448914,2.294351693
hong_kong,4376,73580.2,1371.66,73.5802,1.37166,74.95186,72.20854,1.864169981
london,4831,92213.5,1212.63,92.2135,1.21263,93.42613,91.00087,1.315024373

==> graphics/data/mem_ilp_b3a_1200.csv <==
m,mem,b3a,b2a
730,0.304324941,18.43045071,5.60236087
622,1.014976874,19.65552534,13.83093996
618,0.6683665134,18.43126395,7.840940355
596,0.2846515202,25.73671288,15.02222041
543,0.8256347785,21.30043321,11.30029124
536,0.1938329272,20.23060342,11.76634031
526,3.276362581,18.46179584,13.90084918
525,0.340671605,22.79973859,21.0880076
525,0.2335361169,25.52708029,14.82924481
494,4.279970174,17.50122216,11.96208595
488,0.4200225405,16.16095784,15.59854385
485,1.772797938,20.28370714,14.47201525
475,3.723108813,19.85008078,8.722560659
464,1.373131521,24.66963836,11.7408309
456,2.344937522,19.00903274,15.7939601
446,0.5946882217,17.81244083,20.16707586
436,1.049152577,20.4337076,8.404539473
431,1.329436073,23.02440253,13.23590512
427,1.221869566,17.90891874,15.36176064
423,2.84003429,26.69952658,21.50691012
414,1.00671748,18.25206083,18.10070078
413,0.2137391944,38.65178527,44.94387658
409,0.05898467474,22.57119995,13.56579987
402,3.168175675,22.61636321,17.71855993
400,1.859857809,29.02598216,11.50398767
380,2.265031308,25.92012084,9.278150892
379,2.074460247,27.3047526,20.66584158
369,3.151642558,24.97037389,15.38821153
367,1.052579136,17.56684058,10.21736205
352,4.785029122,22.9534,10.8488
346,0.3998142324,18.53839571,13.71251989
323,2.867702236,26.85768884,16.02726936
321,6.088610331,24.2083,10.0212
297,4.48191382,17.8854,16.8055
294,4.113273296,26.2118,10.0672
267,4.199847348,20.5095,12.1327
234,5.988779992,22.7905541,22.44898928
233,2.567538097,29.5352,38.0708
226,0.6172751202,36.9234517,41.11134066
226,6.390322732,29.21146676,48.24674143
213,4.019439005,22.8318553,10.01582117
210,1.975316183,28.80076801,22.25102397
197,2.415441322,21.16464352,24.54670712
175,1.570025732,11.51832437,19.08444538
169,2.172785254,27.6964,31.9108
168,1.987479519,34.6571,35.084
151,2.899748953,20.4702,16.9763
141,4.464116423,22.11181295,26.64703655
135,1.360315605,31.8008,32.5884
93,4.220857835,22.8744,12.2994

==> graphics/data/nonholonomic.csv <==
L,post,memD,memDtwo
3847.66,78.29747557,42.84974272,7.711434196
4319.24,125.7493608,54.00149939,10.36788626
5122.6,144.8798864,58.87327447,7.335841313
5534.77,43.97164523,27.84907115,7.44559898
5668.12,66.13501748,41.5155315,8.98451438
5894.02,110.0040604,45.84038578,4.772549968
6616.71,101.4946357,47.469329,7.417108809
6783.05,24.83412284,22.68745336,-0.7588170403
7355.14,59.83544359,31.71450872,2.469430232
8138.73,40.8205529,26.13782045,5.296010461
8374.29,73.71903163,36.06856335,3.171938505
8860.54,63.87798276,36.12232207,3.82835648
9961.33,102.3785422,45.00663296,2.3028892
9969.4,106.0757388,46.2170088,6.47276111
11266.1,71.26399464,45.26198581,3.612862643
11573.6,35.32665841,23.58684561,1.185894614
11594.2,74.51905369,41.37540765,4.375166169
11714.1,49.16623267,35.01061248,6.437008067
12138.9,82.83992404,42.27687069,4.774753822
12169.6,63.6448408,37.39654868,3.81246492
12277.3,33.09639504,27.89420239,5.303737628
12775.4,40.5847145,30.6656673,6.02521083
12871.2,76.3844665,40.83099207,0.262429502
13042.4,61.18635592,40.71030911,8.066509335
13104.1,73.94235725,44.06365661,7.261990451
13353.8,66.74738662,34.59278579,4.986668768
14003.5,67.97679557,40.9196457,4.598630914
14076.9,56.88469157,33.88183037,4.742591889
15240.5,70.90271363,36.93673089,6.792731977
15673.5,48.15455938,34.38443409,1.339244532
16520.5,55.610179,36.00168687,1.837744839
17130.5,50.17231005,33.35140144,6.421802401
17722.3,32.76756759,26.53674765,5.095507899
18230.5,42.18504076,30.12036341,4.426930395
18704.8,24.36243594,14.67071981,1.633586108
18714.4,1.651606193,17.95183253,-0.1672481694
19332.7,65.5012024,43.42118329,6.14153375
20311,51.77699668,34.64640982,5.971662244
21108.9,72.03240794,48.40829092,5.333940004
21648,49.93362275,31.03096177,2.155922296
23526.8,28.20877662,23.86315129,1.902814743
23926.3,35.43700649,36.24186804,2.758317696
24128.2,28.95863119,21.1995171,4.214854585
26153.1,39.27615889,27.45008317,4.403124478
27184.9,46.5116937,28.92972466,5.012912169
27830.5,27.30128966,20.8619675,3.049102824
27848.5,39.0503876,28.84894132,1.60404254
32110.4,24.65313794,26.40318448,-0.3528462636
33053.1,38.53824004,26.66934388,2.1548741
34336.6,30.53908977,26.00852928,0.4585720872

==> graphics/data/timings.csv <==
m,ta,tb
93,3.53703,2.42641
135,12.7587,6.11911
141,13.7474,6.64743
151,17.1094,7.86372
168,23.3014,9.78145
169,22.0402,9.46642
175,27.8882,10.8483
197,38.2787,14.7293
210,37.9295,14.8872
213,38.1656,15.215
226,65.7813,21.4926
226,72.7732,22.3564
233,69.1755,23.0158
234,70.8052,22.2126
267,88.7864,29.2767
294,89.0987,32.3243
297,118.241,40.2466
321,158.328,49.9632
323,159.742,49.8697
346,198.039,60.4272
352,212.096,64.0362
367,209.265,67.1819
369,197.82 ,64.7645
379,208.278,66.3503
380,218.542,69.895
400,223.868,70.6112
402,308.04 ,89.5911
409,221.555,73.3732
413,390.329,105.006
414,326.233,97.0668
423,353.397,100.105
427,357.246,99.5547
431,293.88 ,91.1992
436,367.153,104.303
446,459.309,122.106
456,402.211,118.025
464,365.055,111.974
475,524.548,140.321
485,632.215,157.43
488,647.879,160.28
494,580.54 ,155.467
525,641.036,174.404
525,673.695,175.779
526,722.157,185.131
536,647.309,179.479
543,534.898,157.465
596,788.058,205.736
618,937.849,263.466
622,1024.76,261.397
730,1601.06,432.31


==> graphics/data/timings_100.csv <==
t,g,m
0.0191115,0.0129051,0.00620634
0.0188436,0.0127558,0.00608772
0.018874,0.0126918,0.00618213
0.0186791,0.0125852,0.00609385
0.0187476,0.0126576,0.00608998
0.0189826,0.0127583,0.00622422
0.018769,0.0126944,0.0060745
0.0187077,0.0126451,0.00606254
0.0189197,0.0128299,0.00608971
0.0186264,0.0125885,0.00603786
0.018727,0.0126638,0.00606316
0.0204272,0.01434,0.00608706
0.0187437,0.0125995,0.00614413
0.0186706,0.0125764,0.00609418
0.0189038,0.0127242,0.00617955
0.0186401,0.0125497,0.00609039
0.0212195,0.0150467,0.00617266
0.0186597,0.0126027,0.00605692
0.0186897,0.01267,0.00601965
0.0187729,0.012673,0.00609978
0.018599,0.0125449,0.00605404
0.0188715,0.012684,0.00618747
0.0187547,0.0126839,0.00607072
0.0186297,0.012579,0.00605061
0.018854,0.0126847,0.00616927
0.0186536,0.0125837,0.0060698
0.0188725,0.0127129,0.00615956
0.0188059,0.0126266,0.0061792
0.0188294,0.0126778,0.00615153
0.0187966,0.0127191,0.00607752
0.0186675,0.0125185,0.0061489
0.0188709,0.0127381,0.00613277
0.0185754,0.0125303,0.00604502
0.0188754,0.0126859,0.00618946
0.0186008,0.0125879,0.0060128
0.0188579,0.0126534,0.00620445
0.0187107,0.0125857,0.00612496
0.0199318,0.0138283,0.00610337
0.0188468,0.012654,0.0061928
0.0190761,0.0128939,0.00618221
0.0186902,0.0126186,0.0060715
0.0187965,0.0126327,0.00616382
0.0187491,0.0126791,0.00606999
0.0187396,0.0125867,0.00615289
0.0188912,0.0126992,0.00619193
0.0187428,0.0127043,0.00603848
0.018586,0.0125214,0.00606449
0.0196293,0.0135155,0.00611377
0.018781,0.0127461,0.00603482
0.0186485,0.0125833,0.00606514
0.0189318,0.0128578,0.0060739
0.0196443,0.0134982,0.00614604
0.0187752,0.0126497,0.00612545
0.018908,0.0127096,0.00619828
0.0188868,0.0126923,0.00619436
0.0188357,0.0127359,0.00609976
0.0186906,0.0126548,0.00603576
0.0188374,0.0127709,0.0060664
0.018812,0.0126971,0.00611488
0.0187337,0.0126212,0.00611236
0.0187683,0.0127628,0.00600544
0.0186887,0.0125737,0.00611494
0.0188859,0.0128218,0.006064
0.0186722,0.0125938,0.00607825
0.0187534,0.0126456,0.00610775
0.0188736,0.0126255,0.00624806
0.0188355,0.012692,0.0061434
0.0188666,0.0126842,0.00618238
0.0188011,0.0125761,0.0062249
0.0187322,0.0126227,0.00610938
0.0189114,0.0128808,0.00603049
0.0187725,0.0126412,0.0061312
0.0187704,0.0127144,0.00605591
0.0188048,0.0126551,0.00614961
0.018606,0.0125557,0.00605032
0.0189136,0.0127087,0.00620483
0.0187554,0.0126607,0.00609466
0.0186553,0.0124971,0.00615815
0.0188745,0.0126953,0.00617912
0.0186634,0.012584,0.00607939
0.0188842,0.0127602,0.0061239
0.0187316,0.0126502,0.00608131
0.0187618,0.0126735,0.00608823
0.0200929,0.0140761,0.00601672
0.0188455,0.0127001,0.00614534
0.0187916,0.0126255,0.006166
0.0186834,0.0125197,0.00616361
0.018952,0.0127438,0.00620815
0.0187694,0.0126118,0.0061575
0.0187438,0.0126899,0.00605376
0.0188943,0.0127858,0.00610837
0.0190004,0.0128513,0.00614902
0.0188795,0.0127126,0.00616691
0.0186224,0.0125042,0.00611823
0.0197483,0.0135731,0.00617519
0.0189709,0.0127648,0.00620606
0.018807,0.0127041,0.00610276
0.0188123,0.0126299,0.00618242
0.0186867,0.0125348,0.00615183
0.0187969,0.0126602,0.00613673
0.0221365,0.0154761,0.00666036
0.0202572,0.0136133,0.00664389
0.0200728,0.0135097,0.00656302
0.0199072,0.0133662,0.00654092
0.0200641,0.0135441,0.00651992
0.0201369,0.0135689,0.00656793
0.0201205,0.0135719,0.00654849
0.0200428,0.0134494,0.00659339
0.0201136,0.0135658,0.00654776
0.0200908,0.0135679,0.00652285
0.0200451,0.0134402,0.00660482
0.0201078,0.0134995,0.00660831
0.0206943,0.0141631,0.00653115
0.0200058,0.0134415,0.0065642
0.0212106,0.0145255,0.006685
0.020061,0.0134701,0.00659078
0.0200774,0.0135633,0.00651401
0.0201211,0.0135139,0.00660719
0.0200883,0.0134745,0.00661376
0.0200531,0.0135229,0.00653005
0.0199633,0.0134495,0.00651371
0.0200534,0.0134587,0.0065947
0.0201195,0.0135369,0.00658256
0.0203611,0.0137168,0.00664424
0.0200639,0.0135368,0.00652707
0.0200193,0.0134323,0.00658693
0.0200247,0.0135002,0.0065244
0.02002,0.0135253,0.00649457
0.0201061,0.0135763,0.00652975
0.0200248,0.0134124,0.00661238
0.0200157,0.0134168,0.00659891
0.0201292,0.0134802,0.00664896
0.0200625,0.0134875,0.00657495
0.0200851,0.0134853,0.00659971
0.020153,0.0134839,0.00666907
0.0210434,0.0144917,0.00655163
0.0201257,0.0134496,0.00667603
0.0200896,0.0135004,0.00658917
0.0200577,0.0135388,0.00651893
0.0201059,0.0135559,0.00654991
0.0201819,0.0135349,0.00664691
0.0201927,0.0134687,0.00672395
0.0201125,0.013452,0.00666045
0.0200221,0.0135038,0.00651828
0.020119,0.0134434,0.00667555
0.0201834,0.0135552,0.00662819
0.0201805,0.0135979,0.00658258
0.0199344,0.0134404,0.0064939
0.0202224,0.0136116,0.00661071
0.0200642,0.013498,0.00656614
0.0200968,0.0135683,0.00652846
0.0199516,0.0134477,0.00650386
0.0201623,0.0135861,0.00657614
0.0201015,0.0135704,0.00653095
0.0201357,0.0135755,0.00656017
0.0200115,0.0134313,0.00658014
0.0198941,0.0133563,0.00653766
0.0212167,0.0147131,0.00650353
0.0199953,0.0134974,0.00649778
0.0202219,0.013541,0.00668086
0.020194,0.0135869,0.0066071
0.0201107,0.0134453,0.00666527
0.0199858,0.0134973,0.0064884
0.0201809,0.0135363,0.0066445
0.0200194,0.0134901,0.00652926
0.0201023,0.0134833,0.00661885
0.0201211,0.0134944,0.00662669
0.0199379,0.0134158,0.00652209
0.0201554,0.0135998,0.00655559
0.0199619,0.0134313,0.00653055
0.0201422,0.0135155,0.00662665
0.0200328,0.0134583,0.00657445
0.0204081,0.0138922,0.00651579
0.0200443,0.0134531,0.00659116
0.0201547,0.013522,0.00663264
0.0200026,0.0134198,0.00658274
0.0200713,0.0135399,0.00653132
0.0198596,0.0133352,0.00652438
0.0226314,0.0161028,0.00652857
0.0199084,0.013382,0.00652632
0.0200165,0.0134579,0.00655854
0.0201596,0.0135718,0.00658778
0.0202222,0.0136462,0.00657592
0.0215852,0.013552,0.00803313
0.0366584,0.0246201,0.0120382
0.0235584,0.0169991,0.00655926
0.020918,0.0142479,0.0066701
0.0200092,0.013477,0.00653217
0.0203466,0.0136382,0.00670833
0.0200321,0.0134417,0.00659029
0.0201398,0.0135311,0.00660861
0.0201116,0.0136053,0.00650615
0.0199295,0.0133592,0.00657027
0.0201008,0.0135824,0.0065184
0.0200205,0.0134561,0.00656437
0.0200558,0.0135355,0.00652019
0.0202242,0.0135722,0.00665203
0.0201036,0.0134515,0.00665204
0.0200685,0.013551,0.00651742
0.02017,0.0135638,0.00660611
0.005816,0.0034455,0.00237045
0.00590203,0.00358956,0.00231242
0.0056203,0.00336189,0.00225835
0.00560489,0.00334151,0.00226332
0.00561071,0.0033485,0.00226213
0.0055502,0.00325317,0.00229699
0.00555801,0.00330695,0.00225099
0.00554968,0.0033002,0.00224941
0.00561826,0.00336843,0.00224977
0.00559163,0.00328575,0.00230584
0.0055905,0.00333697,0.00225347
0.00555548,0.00329762,0.0022578
0.00565165,0.00335149,0.00230011
0.00610897,0.00385221,0.0022567
0.00554582,0.00325693,0.00228884
0.00552665,0.00327973,0.00224687
0.00559474,0.00331654,0.00227814
0.00563676,0.00336064,0.00227608
0.0055924,0.0033279,0.00226445
0.00562808,0.00338088,0.00224714
0.00557228,0.00330881,0.00226339
0.00560201,0.00331336,0.00228859
0.00565081,0.00335175,0.002299
0.00558554,0.00332924,0.00225622
0.00559928,0.00330292,0.00229629
0.00558642,0.00331648,0.00226988
0.00561209,0.00333219,0.00227986
0.00554877,0.00330079,0.00224792
0.00557733,0.00329494,0.0022823
0.0057304,0.00343541,0.00229492
0.00573032,0.00333834,0.00239191
0.00565637,0.00329879,0.00235753
0.0079392,0.00444088,0.00349826
0.00987041,0.00574558,0.00412475
0.0103512,0.00621797,0.00413313
0.00964227,0.00563837,0.0040038
0.00958005,0.00565488,0.0039251
0.00874259,0.00527441,0.0034681
0.00636074,0.00402917,0.0023315
0.00552159,0.0032794,0.00224212
0.00552025,0.00326675,0.00225344
0.00590137,0.00360135,0.00229996
0.00554782,0.00330424,0.00224354
0.00551533,0.00327249,0.00224279
0.0056022,0.00328597,0.00231618
0.00571854,0.00328819,0.00243026
0.00564081,0.00332497,0.00231579
0.00577686,0.00340873,0.00236807
0.0055547,0.00328912,0.00226551
0.00557911,0.00328971,0.00228935
0.00559023,0.00334612,0.00224405
0.00558287,0.00329506,0.00228776
0.00553286,0.00329808,0.00223475
0.00552422,0.00329091,0.00223325
0.00555639,0.00331606,0.00224026
0.00558074,0.0032726,0.00230808
0.005561,0.0033175,0.00224344
0.00552986,0.00324369,0.00228608
0.00555037,0.00325164,0.00229866
0.00556445,0.00333244,0.00223194
0.00552568,0.00326604,0.0022596
0.00551122,0.00325962,0.00225154
0.005542,0.00329604,0.00224589
0.00552179,0.00326409,0.00225763
0.00555769,0.0032926,0.002265
0.00571741,0.00336415,0.00235322
0.00565288,0.00336863,0.00228418
0.00548335,0.00323286,0.00225044
0.00600409,0.00341882,0.00258517
0.00926744,0.00529916,0.00396818
0.00981522,0.00570421,0.0041109
0.00951592,0.00581613,0.00369969
0.00670836,0.00413063,0.00257766
0.00552967,0.00328437,0.00224523
0.00552907,0.00325203,0.00227701
0.00553806,0.0032869,0.00225111
0.00560537,0.00335756,0.00224775
0.0055509,0.00327333,0.00227749
0.00553721,0.00326984,0.00226731
0.00560028,0.00331952,0.00228072
0.00551868,0.00327048,0.00224814
0.0054806,0.00324346,0.00223707
0.00559795,0.00329435,0.00230353
0.0055715,0.00329953,0.00227193
0.00566001,0.00337223,0.00228773
0.00562419,0.00333568,0.00228842
0.00555576,0.00329171,0.00226399
0.00557469,0.0033263,0.00224835
0.00548227,0.00323883,0.00224338
0.00555411,0.00330207,0.00225195
0.00561956,0.00334784,0.00227166
0.00565564,0.003351,0.0023046
0.00553249,0.00325314,0.00227927
0.00559268,0.00335582,0.00223678
0.00559754,0.00331284,0.00228465
0.0055719,0.00331875,0.00225308
0.00550292,0.00326541,0.00223745
0.00556429,0.00329451,0.00226971
0.00559182,0.00333018,0.0022616
0.00554618,0.00328087,0.00226523


==> graphics/data/timings_200.csv <==
t,g,m
0.0920113,0.0687761,0.0232352
0.092201,0.0690598,0.0231411
0.0913836,0.0684877,0.0228958
0.0921354,0.0690701,0.0230652
0.0918125,0.0687776,0.0230349
0.0921644,0.0691449,0.0230194
0.0917661,0.0687763,0.0229897
0.0918209,0.0687962,0.0230246
0.0917239,0.068613,0.0231109
0.0918366,0.0689062,0.0229304
0.0921709,0.0691587,0.0230122
0.0924046,0.0693747,0.0230298
0.0915923,0.0686064,0.0229858
0.0917853,0.0686739,0.0231114
0.0918431,0.0687791,0.023064
0.0920582,0.0690665,0.0229917
0.0919778,0.0689383,0.0230395
0.0916839,0.0685885,0.0230954
0.0956061,0.0726608,0.0229452
0.0918504,0.0687287,0.0231216
0.0985676,0.0755689,0.0229987
0.0925313,0.0694767,0.0230545
0.0920627,0.0690454,0.0230172
0.0919716,0.0689157,0.0230558
0.0922583,0.0692748,0.0229835
0.0914209,0.0683204,0.0231005
0.0917542,0.0687738,0.0229804
0.0915252,0.068578,0.0229471
0.0914825,0.0685095,0.022973
0.0992628,0.0761817,0.0230811
0.0923004,0.069278,0.0230223
0.0917424,0.068796,0.0229463
0.0915653,0.0683896,0.0231756
0.0920927,0.0691785,0.0229141
0.0916919,0.0686207,0.0230711
0.0921595,0.069115,0.0230444
0.0919335,0.0690788,0.0228547
0.0913341,0.0684131,0.0229209
0.0924955,0.0693847,0.0231108
0.0911399,0.0681161,0.0230237
0.0914477,0.0683957,0.023052
0.0910899,0.0680251,0.0230647
0.0919461,0.0688965,0.0230495
0.091949,0.0689541,0.0229949
0.0916817,0.0686164,0.0230652
0.096173,0.0733199,0.022853
0.0917894,0.0687354,0.0230539
0.0920008,0.0690054,0.0229954
0.0914057,0.0685306,0.022875
0.0919107,0.0688998,0.0230109
0.0916582,0.0685847,0.0230734
0.0922107,0.0692754,0.0229352
0.0922695,0.0692109,0.0230586
0.0919114,0.0688452,0.0230662
0.0913528,0.0683765,0.0229763
0.0914327,0.0685146,0.0229181
0.102113,0.0790579,0.0230552
0.0918403,0.0688411,0.0229991
0.0915867,0.0685143,0.0230724
0.0916643,0.0686463,0.0230179
0.091481,0.0684536,0.0230274
0.0916356,0.068683,0.0229525
0.0919399,0.0688919,0.0230479
0.0918225,0.0687449,0.0230776
0.0913024,0.0683193,0.022983
0.0918749,0.0687639,0.023111
0.0913703,0.068289,0.0230812
0.0918601,0.0687687,0.0230913
0.0922266,0.0691873,0.0230392
0.0918134,0.0687202,0.0230932
0.0920921,0.069266,0.022826
0.091923,0.0689405,0.0229824
0.0915438,0.0686045,0.0229393
0.0918437,0.0689052,0.0229384
0.0913463,0.0684329,0.0229134
0.0916256,0.0685854,0.0230402
0.0916894,0.0687303,0.022959
0.091746,0.0687965,0.0229495
0.0917335,0.0684626,0.0232708
0.0917188,0.0687545,0.0229643
0.0925249,0.0694355,0.0230893
0.0918756,0.0687265,0.0231489
0.0917483,0.068824,0.0229242
0.0914854,0.0684255,0.0230599
0.0957698,0.0727729,0.0229968
0.0916149,0.0686005,0.0230144
0.0917563,0.0685414,0.0232149
0.0916823,0.0688284,0.0228539
0.0914348,0.0682817,0.0231531
0.0921948,0.0691133,0.0230814
0.091618,0.0685916,0.0230264
0.0949905,0.072056,0.0229344
0.0915571,0.0686288,0.0229282
0.0915758,0.0686452,0.0229305
0.0911762,0.0682244,0.0229517
0.091634,0.0687279,0.022906
0.0915301,0.0686685,0.0228615
0.0919071,0.0690344,0.0228726
0.0916964,0.0687056,0.0229908
0.0922164,0.0691715,0.0230448
0.0333919,0.0234411,0.00995078
0.0347888,0.0248712,0.00991748
0.0329772,0.0231492,0.00982787
0.0330129,0.0232398,0.00977304
0.0329609,0.0231192,0.00984167
0.0346289,0.024905,0.00972385
0.0329307,0.023114,0.00981658
0.033045,0.0233221,0.00972279
0.0328368,0.0230945,0.00974226
0.033026,0.0232383,0.00978764
0.032985,0.0232139,0.00977103
0.0332765,0.0234879,0.00978858
0.0329089,0.0232178,0.00969108
0.0329799,0.0231772,0.00980263
0.0329286,0.0231277,0.00980086
0.0329306,0.02313,0.00980059
0.0330295,0.0232665,0.00976294
0.0330615,0.0232381,0.00982335
0.0330987,0.0232527,0.00984592
0.0332258,0.0234538,0.00977191
0.0331008,0.0232671,0.00983373
0.0330925,0.0233229,0.00976957
0.0330212,0.0232293,0.00979182
0.0331423,0.0233697,0.00977253
0.0327724,0.0230167,0.00975556
0.0327613,0.0230554,0.00970583
0.0327631,0.0230229,0.00974012
0.0327602,0.0229947,0.00976551
0.032959,0.0231263,0.00983267
0.0328045,0.0230197,0.0097848
0.0329286,0.0231191,0.00980945
0.0331195,0.0233474,0.00977199
0.0333057,0.0235031,0.00980258
0.0330333,0.0231483,0.00988496
0.0328392,0.0230774,0.00976172
0.0329589,0.0232376,0.00972122
0.033204,0.0234266,0.00977738
0.0330541,0.0232483,0.00980576
0.0330024,0.0232109,0.00979143
0.0331938,0.0234127,0.00978103
0.0331472,0.0232996,0.00984758
0.0332129,0.0234161,0.00979675
0.0329578,0.0232054,0.00975243
0.0329872,0.0232323,0.00975485
0.0330463,0.023254,0.00979219
0.0329331,0.023117,0.00981605
0.0328479,0.0230973,0.00975052
0.0331191,0.0233466,0.00977246
0.0327637,0.0229639,0.00979977
0.0328137,0.0230435,0.00977013
0.0328505,0.0231086,0.00974186
0.0329948,0.0232591,0.00973562
0.0328983,0.0231521,0.00974615
0.0330921,0.0232866,0.00980539
0.0328829,0.0231271,0.0097558
0.0330283,0.0232109,0.00981739
0.0329465,0.0231899,0.00975658
0.0328349,0.0230886,0.00974629
0.0329516,0.0231706,0.00978095
0.0331502,0.0233832,0.00976694
0.0328066,0.0230658,0.00974071
0.0370124,0.0272192,0.00979314
0.0328877,0.0231214,0.00976626
0.0329793,0.0231284,0.00985087
0.0329869,0.0232143,0.00977253
0.0330347,0.0232294,0.0098052
0.0329881,0.0232118,0.00977628
0.0331963,0.0233832,0.0098131
0.0328777,0.0230744,0.00980326
0.0328193,0.0230455,0.00977375
0.0328657,0.0231187,0.00974695
0.032964,0.0231918,0.00977209
0.033023,0.0232245,0.00979837
0.0329314,0.0231101,0.00982128
0.0328868,0.023121,0.00976571
0.0328852,0.0231057,0.00977937
0.0329331,0.023186,0.00974712
0.0329154,0.0231439,0.00977145
0.0328731,0.0231543,0.00971876
0.0329965,0.0231927,0.00980372
0.0334744,0.023662,0.00981229
0.0330231,0.0232747,0.00974837
0.0330551,0.0233254,0.00972965
0.0328704,0.0231428,0.00972751
0.0330046,0.0232319,0.00977257
0.0328212,0.0230941,0.00972697
0.0328182,0.0230728,0.00974534
0.0355855,0.0258126,0.00977281
0.0327014,0.022989,0.00971233
0.0329803,0.0231901,0.00979014
0.0329068,0.0231136,0.00979319
0.0328906,0.0231276,0.00976296
0.0331117,0.0233274,0.00978419
0.033012,0.0232409,0.00977097
0.0329266,0.0231707,0.00975586
0.0329924,0.0231769,0.00981539
0.0331087,0.0233523,0.00975628
0.032837,0.0230476,0.00978939
0.0330039,0.023212,0.00979182
0.0330072,0.023168,0.00983915
0.0915784,0.0691384,0.02244
0.0915521,0.0693862,0.0221659
0.0912344,0.0690768,0.0221575
0.0909037,0.0688418,0.0220618
0.0908647,0.0687206,0.0221441
0.0907268,0.0686609,0.0220659
0.0908663,0.0688365,0.0220298
0.09066,0.0685991,0.0220608
0.0913006,0.069132,0.0221686
0.0910563,0.0689473,0.022109
0.0909126,0.0688237,0.0220888
0.0942946,0.0722055,0.0220891
0.0909737,0.0689233,0.0220503
0.0917182,0.0689418,0.0227764
0.0906104,0.0685373,0.022073
0.0917142,0.0693259,0.0223883
0.0916111,0.0694783,0.0221327
0.0911276,0.0691208,0.0220067
0.091067,0.0689958,0.0220712
0.0910133,0.0690184,0.0219949
0.091101,0.0689728,0.0221282
0.0908827,0.0688309,0.0220517
0.0906145,0.0685407,0.0220738
0.0912374,0.0691336,0.0221037
0.0907955,0.0687318,0.0220636
0.0912763,0.0688488,0.0224275
0.0908564,0.0686474,0.022209
0.0908709,0.068776,0.0220948
0.0912894,0.0690287,0.0222606
0.097859,0.0755182,0.0223407
0.0909683,0.0689754,0.0219929
0.0911912,0.0691346,0.0220565
0.0911565,0.0689412,0.0222153
0.0917112,0.0695605,0.0221506
0.0905196,0.0684397,0.0220797
0.0914174,0.0690884,0.0223289
0.0906452,0.068569,0.0220762
0.0914272,0.069216,0.0222112
0.0913231,0.0692711,0.0220519
0.090588,0.068513,0.0220749
0.0909769,0.0688273,0.0221495
0.0908952,0.0688197,0.0220755
0.0909503,0.0687693,0.0221809
0.0907472,0.0686087,0.0221385
0.0908009,0.0687138,0.022087
0.0906889,0.0685836,0.0221053
0.0917928,0.0696708,0.022122
0.0915225,0.0694,0.0221224
0.0913994,0.0691424,0.0222569
0.0909219,0.0687533,0.0221685
0.0908686,0.0687273,0.0221413
0.0917412,0.0695189,0.0222222
0.0907964,0.0687495,0.0220468
0.0908253,0.0688139,0.0220114
0.103218,0.0810859,0.0221322
0.109843,0.0876594,0.0221832
0.110113,0.0879815,0.0221315
0.108875,0.0866738,0.0222013
0.11292,0.0907093,0.0222107
0.0984886,0.0689728,0.0295157
0.100058,0.0779942,0.0220638
0.0915023,0.0693891,0.0221132
0.0910086,0.0688691,0.0221394
0.0912272,0.0691584,0.0220687
0.0910794,0.068941,0.0221384
0.0910472,0.0689533,0.0220938
0.112283,0.0900027,0.0222798
0.0908121,0.068744,0.022068
0.109511,0.0874045,0.0221066
0.0909966,0.0687897,0.0222068
0.0906297,0.068431,0.0221987
0.0910732,0.0690315,0.0220416
0.0909266,0.0688756,0.022051
0.0949477,0.072862,0.0220857
0.0914055,0.06932,0.0220855
0.0909672,0.0688317,0.0221354
0.090729,0.068645,0.022084
0.0907843,0.0685223,0.0222619
0.108081,0.0858412,0.0222399
0.0911349,0.0689996,0.0221353
0.109579,0.0874272,0.0221522
0.0911,0.0689956,0.0221043
0.0907224,0.0686204,0.022102
0.0911569,0.0691286,0.0220282
0.0912943,0.0692065,0.0220877
0.0910683,0.0688504,0.0222179
0.0911164,0.0689857,0.0221307
0.090843,0.0688268,0.0220161
0.0908179,0.0688198,0.0219981
0.0912277,0.0690722,0.0221554
0.0907034,0.0685746,0.0221287
0.0908654,0.068687,0.0221783
0.090999,0.0688701,0.0221289
0.0908525,0.0687441,0.0221084
0.0911972,0.0689807,0.0222165
0.0909597,0.0689004,0.0220593
0.0920976,0.0699918,0.0221058
0.0910833,0.0689592,0.0221241
0.0911973,0.0689907,0.0222065
0.0907978,0.0686501,0.0221477
0.0528155,0.0376903,0.0151252
0.0523077,0.0373918,0.0149159
0.0522257,0.0374238,0.0148019
0.0524761,0.037743,0.014733
0.0521125,0.0373833,0.0147291
0.0522788,0.0375381,0.0147406
0.0524351,0.0376557,0.0147793
0.0524358,0.0375718,0.0148639
0.052536,0.0377441,0.0147919
0.0527063,0.0378489,0.0148573
0.052383,0.0374396,0.0149434
0.0522033,0.0373297,0.0148735
0.0648333,0.0395423,0.0252909
0.0563919,0.0415068,0.014885
0.0526722,0.0378977,0.0147744
0.0524262,0.037605,0.0148211
0.0522024,0.0374784,0.0147239
0.0520663,0.0372372,0.014829
0.0527071,0.0378402,0.0148669
0.0525933,0.037773,0.0148203
0.0524265,0.0376349,0.0147915
0.0524463,0.037668,0.0147783
0.0521851,0.0373678,0.0148172
0.0526635,0.0378906,0.0147729
0.0528265,0.0379908,0.0148357
0.052195,0.0374222,0.0147727
0.0521063,0.0373445,0.0147617
0.0559846,0.0411673,0.0148172
0.0525753,0.0378597,0.0147155
0.0522637,0.0374983,0.0147653
0.0559934,0.0412076,0.0147857
0.0524028,0.0376337,0.014769
0.0525466,0.0378122,0.0147343
0.0521773,0.0374593,0.0147179
0.0521813,0.0374776,0.0147037
0.0524633,0.0376586,0.0148046
0.0522412,0.0375232,0.014718
0.0520402,0.0373333,0.0147068
0.052298,0.0375628,0.0147351
0.0525516,0.0377534,0.0147982
0.0522428,0.0374864,0.0147563
0.0524124,0.0376938,0.0147186
0.0528196,0.0379909,0.0148286
0.0520765,0.0373173,0.0147591
0.0520607,0.0372745,0.0147862
0.0524097,0.0376166,0.0147931
0.052446,0.0376332,0.0148127
0.0525845,0.0377706,0.0148138
0.0523651,0.0375479,0.0148171
0.0525231,0.0378081,0.014715
0.0524368,0.0377178,0.0147189
0.0524826,0.0377828,0.0146998
0.0525883,0.0378446,0.0147437
0.0530757,0.038173,0.0149027
0.0521315,0.0374092,0.0147222
0.0523145,0.037484,0.0148305
0.0521732,0.0374131,0.01476
0.0524957,0.0376564,0.0148392
0.052063,0.0373618,0.0147011
0.0524335,0.0377124,0.014721
0.0526463,0.0378492,0.0147971
0.0577707,0.043033,0.0147376
0.0522867,0.0374469,0.0148397
0.0524893,0.0377735,0.0147158
0.0525733,0.0377528,0.0148204
0.0520835,0.0373341,0.0147493
0.0526731,0.0377831,0.01489
0.0581797,0.0434271,0.0147526
0.0523659,0.0375594,0.0148064
0.0523262,0.0375864,0.0147397
0.05219,0.0374164,0.0147735
0.0576722,0.0429412,0.0147309
0.0525603,0.0377537,0.0148065
0.0520953,0.0373437,0.0147516
0.0524876,0.0377461,0.0147414
0.0524387,0.0376876,0.0147511
0.0528392,0.0380685,0.0147707
0.054107,0.0393579,0.014749
0.0522064,0.0374202,0.0147862
0.0520716,0.0373139,0.0147576
0.0521977,0.0374436,0.0147541
0.0528329,0.0380565,0.0147764
0.0523183,0.0375777,0.0147405
0.0522231,0.0374669,0.0147561
0.0520278,0.0373267,0.014701
0.0526532,0.0378166,0.0148365
0.0521188,0.0373909,0.0147279
0.0524772,0.0376935,0.0147836
0.0525629,0.0377835,0.0147794
0.0521855,0.0374127,0.0147727
0.0523724,0.037543,0.0148293
0.0523264,0.0375678,0.0147586
0.0525406,0.0377952,0.0147453
0.0523095,0.0375234,0.0147861
0.0522473,0.0375126,0.0147346
0.053036,0.0382456,0.0147903
0.0526961,0.0379402,0.0147559
0.0523026,0.0375714,0.0147312
0.0522358,0.0374299,0.0148058
0.0524334,0.0376543,0.0147789
0.0519152,0.0367276,0.0151876
0.05147,0.0365239,0.014946
0.0514939,0.0366165,0.0148774
0.0511991,0.0363188,0.0148803
0.054891,0.0400581,0.0148329
0.0565906,0.041738,0.0148526
0.051094,0.0362365,0.0148575
0.0512259,0.0364278,0.014798
0.0508776,0.0360698,0.0148078
0.0511871,0.036233,0.0149541
0.0510919,0.0362623,0.0148295
0.0509093,0.0360858,0.0148235
0.0510514,0.0361084,0.0149429
0.0509683,0.0361164,0.0148519
0.051196,0.0363888,0.0148071
0.0511057,0.036123,0.0149826
0.0513203,0.036499,0.0148213
0.0514698,0.0365736,0.0148961
0.0511595,0.0362459,0.0149136
0.0513922,0.0365558,0.0148363
0.0509859,0.0361774,0.0148084
0.0512291,0.0364061,0.014823
0.0510008,0.0361394,0.0148613
0.051221,0.0362962,0.0149248
0.0538838,0.0390543,0.0148293
0.0511847,0.0363613,0.0148233
0.0508536,0.0360452,0.0148083
0.0571367,0.0418902,0.0152464
0.0516571,0.0367401,0.0149169
0.0512489,0.0363514,0.0148975
0.0509985,0.0361067,0.0148918
0.0509532,0.036084,0.0148692
0.0510943,0.0361711,0.0149231
0.0510555,0.0362341,0.0148213
0.0512198,0.036278,0.0149417
0.0512158,0.0363304,0.0148853
0.0514705,0.0364245,0.0150459
0.0512412,0.0364237,0.0148174
0.0510719,0.0362494,0.0148225
0.0512153,0.036359,0.0148563
0.0514862,0.0365022,0.014984
0.0511919,0.0362099,0.0149819
0.0522641,0.0369302,0.0153338
0.0510299,0.0361769,0.0148529
0.0511758,0.0363407,0.014835
0.0532398,0.0382941,0.0149457
0.0510428,0.0361471,0.0148956
0.0689672,0.0504799,0.0184873
0.0704308,0.0548638,0.015567
0.0513044,0.036414,0.0148903
0.0512494,0.0361938,0.0150556
0.0513508,0.0364244,0.0149263
0.0721193,0.0502363,0.0218828
0.0834709,0.0591446,0.0243262
0.0780639,0.0608359,0.0172278
0.0714411,0.055743,0.015698
0.0513749,0.036392,0.0149828
0.0514935,0.036482,0.0150115
0.0514175,0.0365391,0.0148784
0.0511295,0.0362547,0.0148748
0.0514059,0.0365578,0.014848
0.0512064,0.0363125,0.0148939
0.0522321,0.0372407,0.0149913
0.0513319,0.0364229,0.014909
0.0512563,0.0363577,0.0148985
0.0511696,0.0362287,0.0149408
0.0511083,0.0362092,0.014899
0.0512359,0.0362644,0.0149715
0.0514456,0.0364908,0.0149547
0.0513139,0.0363525,0.0149613
0.0508842,0.0360115,0.0148727
0.051351,0.0362859,0.0150651
0.0513662,0.0364315,0.0149347
0.0513034,0.0363225,0.0149809
0.0515588,0.0366367,0.014922
0.05111,0.0361615,0.0149485
0.0514417,0.036546,0.0148956
0.0685716,0.0478969,0.0206746
0.0709042,0.055463,0.015441
0.0708394,0.0542819,0.0165574
0.0512508,0.0364251,0.0148257
0.0513627,0.0365564,0.0148062
0.0511448,0.0362578,0.014887
0.0513676,0.036558,0.0148096
0.0511528,0.0363182,0.0148346
0.0513434,0.0364616,0.0148817
0.0513409,0.0365364,0.0148045
0.0511318,0.0363573,0.0147744
0.0509745,0.0361169,0.0148575
0.0512396,0.03636,0.0148795
0.0512024,0.0363634,0.0148389
0.0512933,0.0364346,0.0148587
0.0515279,0.0366707,0.0148571
0.051214,0.0362859,0.014928
0.051109,0.0363239,0.014785
0.0513388,0.0365299,0.0148088
0.0508863,0.036101,0.0147852
0.0513329,0.0364774,0.0148555
0.0510062,0.0361312,0.014875
0.0510139,0.0361788,0.0148351
0.0950839,0.0727074,0.0223765
0.0944735,0.0720642,0.0224093
0.0953212,0.072967,0.0223541
0.0949249,0.0725047,0.0224202
0.0945619,0.0722579,0.0223039
0.0972377,0.0748365,0.0224011
0.0948428,0.0724372,0.0224056
0.0946428,0.0723182,0.0223244
0.0944276,0.0720697,0.0223578
0.0994554,0.0770104,0.0224449
0.0946014,0.0723384,0.022263
0.0942803,0.0719768,0.0223034
0.0951351,0.0727228,0.0224122
0.10188,0.0794486,0.0224316
0.0947415,0.072282,0.0224595
0.094459,0.0721363,0.0223226
0.0947128,0.0723992,0.0223135
0.0944232,0.0720625,0.0223607
0.0946114,0.0723593,0.0222521
0.0998591,0.0775809,0.0222781
0.0945402,0.0723384,0.0222017
0.0952163,0.0727052,0.022511
0.0944858,0.072198,0.0222876
0.0944409,0.0721677,0.0222731
0.0946308,0.0723125,0.0223183
0.0944329,0.0721219,0.0223109
0.0944338,0.0722112,0.0222226
0.0945974,0.0723445,0.0222529
0.0957213,0.0733149,0.0224064
0.0953545,0.0730306,0.0223239
0.0947841,0.0724094,0.0223747
0.0943609,0.0721294,0.0222315
0.0950906,0.0727344,0.0223561
0.0951463,0.0727864,0.0223599
0.0943198,0.0719429,0.0223769
0.0946074,0.0722673,0.0223401
0.0944549,0.0721219,0.0223329
0.0947944,0.0724518,0.0223426
0.0945136,0.0720254,0.0224882
0.0944563,0.0722482,0.0222081
0.094636,0.0723213,0.0223147
0.094512,0.0721482,0.0223638
0.094665,0.0721804,0.0224845
0.0947321,0.0723884,0.0223437
0.0946111,0.0723533,0.0222578
0.0946262,0.0723048,0.0223214
0.0946977,0.0723346,0.022363
0.0949367,0.0724103,0.0225263
0.0944405,0.0721596,0.0222809
0.0948063,0.072526,0.0222802
0.0943434,0.0721189,0.0222244
0.0944563,0.0721284,0.0223279
0.0948201,0.0723442,0.0224759
0.0950374,0.0725952,0.0224421
0.0945736,0.0722647,0.0223088
0.0951544,0.0726776,0.0224767
0.0945989,0.072181,0.0224179
0.0946482,0.0722408,0.0224073
0.0944113,0.0721421,0.0222691
0.0946058,0.0722086,0.0223971
0.0945704,0.0721663,0.0224041
0.0985427,0.0762023,0.0223404
0.0950319,0.0726576,0.0223743
0.0941462,0.0719084,0.0222377
0.0948617,0.0724079,0.0224537
0.0946294,0.0723031,0.0223263
0.0943764,0.0719868,0.0223896
0.0943632,0.0720235,0.0223397
0.0947027,0.0723575,0.0223452
0.0946775,0.0723272,0.0223503
0.0950385,0.072728,0.0223105
0.0944492,0.0721085,0.0223406
0.0942458,0.0719465,0.0222993
0.0993674,0.077021,0.0223464
0.0949425,0.0725986,0.0223439
0.0953474,0.071912,0.0234353
0.0950845,0.0727509,0.0223336
0.0945599,0.0722394,0.0223205
0.0954466,0.073048,0.0223986
0.0944859,0.072123,0.0223628
0.0945371,0.0721934,0.0223437
0.094447,0.0722648,0.0221822
0.0942985,0.071908,0.0223904
0.0950355,0.072546,0.0224895
0.0944807,0.0721578,0.0223229
0.0949283,0.0726247,0.0223036
0.0942756,0.072075,0.0222005
0.0953884,0.0729887,0.0223996
0.0948721,0.0726166,0.0222554
0.0992062,0.0768482,0.0223579
0.094358,0.0720167,0.0223413
0.0950525,0.0725951,0.0224574
0.0949438,0.0726992,0.0222446
0.0944222,0.0720235,0.0223986
0.094949,0.0725661,0.0223829
0.094751,0.0724581,0.0222928
0.0951739,0.0728182,0.0223556
0.104305,0.0820154,0.0222895
0.0947795,0.0725357,0.0222437
0.0945113,0.0721772,0.022334
0.0319286,0.0222365,0.00969202
0.0313776,0.0217786,0.00959892
0.0312689,0.0218742,0.00939469
0.0315811,0.0220759,0.00950514
0.0312162,0.0218032,0.00941299
0.0311687,0.0216953,0.00947338
0.0314468,0.0219328,0.00951399
0.0313428,0.0218401,0.00950265
0.0339039,0.0244109,0.00949296
0.0312264,0.0216885,0.00953785
0.0311363,0.0217442,0.00939208
0.0313024,0.0218192,0.00948307
0.0313046,0.0218943,0.0094102
0.0312077,0.0217198,0.00948785
0.0311521,0.0216645,0.00948749
0.031343,0.0219119,0.009431
0.0313762,0.021792,0.00958419
0.0312593,0.021689,0.00957019
0.0313226,0.0218207,0.00950182
0.0351085,0.0256387,0.00946976
0.0312872,0.0217326,0.00955455
0.0310849,0.0217066,0.0093783
0.0336197,0.0241544,0.00946522
0.0315273,0.0221005,0.00942667
0.0312643,0.021673,0.00959124
0.0310988,0.0216432,0.00945557
0.0312684,0.0218655,0.00940293
0.0312702,0.0218446,0.00942553
0.0315907,0.0220634,0.00952732
0.0312189,0.0217519,0.00946699
0.0312289,0.0217911,0.00943774
0.0312821,0.0217743,0.00950786
0.0319163,0.022446,0.00947025
0.0314394,0.0218468,0.0095925
0.031242,0.0217537,0.00948832
0.0338727,0.0243841,0.00948858
0.0350168,0.0255908,0.00942597
0.0313415,0.0219468,0.00939468
0.0312237,0.0217579,0.00946576
0.0312056,0.021758,0.00944752
0.0311812,0.0217635,0.00941763
0.0314128,0.0219799,0.00943285
0.0311972,0.0216998,0.00949736
0.0312476,0.0218232,0.00942434
0.0313746,0.0218826,0.00949194
0.0311916,0.0217931,0.00939844
0.0310675,0.0216067,0.00946075
0.0314245,0.0219105,0.00951388
0.0314632,0.021932,0.0095311
0.031265,0.0217936,0.00947139
0.0311414,0.0217423,0.00939904
0.0313987,0.0218674,0.00953124
0.0313957,0.0219725,0.00942321
0.0313873,0.0219946,0.00939271
0.0314558,0.0219961,0.00945968
0.0314919,0.022022,0.00946979
0.0311385,0.0216645,0.00947399
0.0315186,0.0219112,0.00960727
0.0311465,0.0216902,0.00945618
0.0312408,0.0218383,0.0094024
0.0312262,0.0218039,0.00942219
0.0314389,0.0219218,0.00951698
0.0312811,0.0217727,0.00950832
0.0315703,0.0220421,0.0095282
0.0312778,0.0218135,0.0094643
0.0311985,0.0217629,0.00943558
0.0313286,0.0218084,0.00952012
0.0311825,0.0216575,0.00952497
0.0311537,0.0217472,0.0094065
0.0312641,0.0218122,0.00945185
0.0313845,0.0219629,0.00942161
0.0313734,0.021952,0.00942128
0.0311664,0.021722,0.0094444
0.0315682,0.0221744,0.00939374
0.0310806,0.021671,0.00940948
0.0312738,0.0218567,0.00941703
0.0312551,0.0218072,0.00944781
0.0319508,0.0225388,0.009412
0.0321733,0.0227756,0.00939764
0.0312211,0.0217681,0.00945301
0.0312708,0.0217795,0.00949117
0.031508,0.0220603,0.00944773
0.0347388,0.0253201,0.00941868
0.0312525,0.0218345,0.00941796
0.0311433,0.021756,0.00938726
0.0312395,0.0216981,0.00954128
0.0313769,0.0219702,0.0094066
0.0311194,0.0216607,0.00945868
0.0312591,0.021803,0.00945608
0.031658,0.0221637,0.00949426
0.0313533,0.021962,0.0093912
0.0312965,0.0218632,0.00943329
0.0312877,0.0218764,0.00941123
0.0311237,0.0217511,0.00937249
0.0312917,0.0218271,0.00946462
0.0313946,0.0218349,0.00955969
0.0312213,0.0217579,0.0094633
0.031271,0.021786,0.00948495
0.03107,0.0216711,0.00939878
0.0313131,0.0217779,0.00953518
0.083928,0.0624911,0.0214368
0.0836687,0.0623484,0.0213203
0.0845729,0.0628965,0.0216763
0.0846559,0.0630124,0.0216435
0.101028,0.0796588,0.0213691
0.105072,0.0830342,0.0220375
0.0843556,0.0629413,0.0214143
0.0946005,0.0732268,0.0213736
0.101387,0.0799084,0.0214783
0.102505,0.0810288,0.021476
0.0838552,0.0625769,0.0212782
0.0835522,0.0622353,0.0213168
0.0840615,0.0626437,0.0214177
0.0835609,0.0621382,0.0214226
0.084106,0.0627977,0.0213083
0.083805,0.0622598,0.0215452
0.10115,0.0797552,0.0213949
0.0840179,0.0624955,0.0215224
0.0845577,0.0629378,0.0216198
0.101022,0.0797723,0.0212495
0.083727,0.0624377,0.0212893
0.0840524,0.062624,0.0214284
0.0840661,0.0628459,0.0212202
0.0843494,0.062992,0.0213573
0.0836613,0.0621749,0.0214863
0.0835843,0.06222,0.0213642
0.0835725,0.0623378,0.0212345
0.083635,0.0622803,0.0213546
0.0838684,0.062404,0.0214644
0.0834495,0.062162,0.0212874
0.101597,0.0798953,0.0217021
0.0843744,0.0629059,0.0214684
0.084277,0.0628203,0.0214566
0.0840049,0.0625553,0.0214495
0.0840158,0.0624913,0.0215244
0.0839132,0.0625487,0.0213644
0.083719,0.0624042,0.0213147
0.0838495,0.0623045,0.0215449
0.0839098,0.0624967,0.0214131
0.0842186,0.062728,0.0214905
0.08424,0.0626915,0.0215485
0.0838528,0.0625014,0.0213514
0.0841116,0.0623379,0.0217736
0.0840147,0.0625479,0.0214667
0.0842744,0.0628973,0.0213771
0.084366,0.0629232,0.0214427
0.084021,0.0623793,0.0216417
0.0838233,0.0624135,0.0214097
0.0838533,0.0624164,0.0214368
0.0841731,0.0626086,0.0215644
0.0872044,0.0657973,0.021407
0.0839285,0.0623612,0.0215672
0.085182,0.0635287,0.0216533
0.0840623,0.0625665,0.0214957
0.084447,0.0628379,0.021609
0.0841056,0.0623244,0.0217811
0.0842006,0.0627665,0.021434
0.0845654,0.0628471,0.0217182
0.0848623,0.0632534,0.0216087
0.0852029,0.0633016,0.0219013
0.100934,0.079513,0.0214209
0.102067,0.0804014,0.0216654
0.0871589,0.0638244,0.0233344
0.105515,0.0839309,0.0215843
0.0837215,0.0623065,0.0214149
0.101216,0.0798752,0.0213405
0.101545,0.0801877,0.0213571
0.0839054,0.062391,0.0215143
0.083923,0.0626204,0.0213025
0.083689,0.0624014,0.0212875
0.0836408,0.0621572,0.0214836
0.0836083,0.062243,0.0213652
0.0836562,0.0623994,0.0212567
0.0841672,0.062698,0.0214691
0.083557,0.0621693,0.0213876
0.083702,0.0623987,0.0213032
0.0841916,0.06286,0.0213315
0.083892,0.06258,0.021312
0.0833965,0.0620065,0.0213899
0.0998897,0.078365,0.0215247
0.0840427,0.0622247,0.021818
0.0842216,0.0626169,0.0216046
0.0843528,0.0627734,0.0215793
0.0840592,0.0624082,0.0216509
0.102626,0.0812096,0.0214164
0.10559,0.0839911,0.0215991
0.0842224,0.0626878,0.0215345
0.0845397,0.0631448,0.0213949
0.100333,0.0788364,0.0214963
0.101977,0.0804871,0.0214903
0.0841238,0.0626667,0.021457
0.0838259,0.0622602,0.0215656
0.0838518,0.0624944,0.0213574
0.0837199,0.0622609,0.021459
0.0840214,0.062482,0.0215393
0.0840313,0.0624717,0.0215594
0.0839707,0.0625049,0.0214658
0.0844644,0.0628948,0.0215695
0.0839412,0.0624697,0.0214714
0.0843063,0.0628264,0.0214798
0.0239947,0.0164092,0.0075854
0.0237271,0.0162475,0.00747961
0.023802,0.0162284,0.00757348
0.0237029,0.0162683,0.00743458
0.0235884,0.01614,0.00744826
0.0238015,0.0162772,0.00752429
0.0237095,0.0162319,0.00747764
0.0239244,0.0164486,0.00747576
0.0236342,0.0161976,0.00743661
0.0237106,0.0162188,0.00749171
0.0236552,0.0162297,0.00742542
0.0237142,0.0161818,0.00753234
0.0237052,0.0162919,0.00741315
0.0237418,0.0162994,0.00744237
0.0238121,0.016338,0.00747398
0.0236341,0.0161703,0.00746368
0.0235833,0.0161301,0.00745311
0.0237121,0.0162895,0.0074225
0.0236407,0.0162166,0.00742401
0.0236123,0.0161439,0.00746832
0.0246689,0.0168245,0.00784438
0.0237372,0.0162844,0.00745278
0.030645,0.0189881,0.0116569
0.0261109,0.0185525,0.00755831
0.0336551,0.0205443,0.0131107
0.0430423,0.0297184,0.0133239
0.0409783,0.0280168,0.0129614
0.0302384,0.0228026,0.00743572
0.023718,0.0162621,0.00745577
0.0239068,0.0165047,0.00740208
0.026499,0.0189279,0.00757108
0.0238523,0.0163196,0.00753262
0.023664,0.0162382,0.0074257
0.0236109,0.0161553,0.00745547
0.0236559,0.0162416,0.00741423
0.0236563,0.0161846,0.00747164
0.0236935,0.016241,0.0074524
0.0236748,0.0161429,0.00753183
0.0236855,0.0161388,0.0075466
0.0236882,0.0161849,0.0075033
0.0237595,0.0163128,0.00744658
0.0237612,0.0162611,0.00750006
0.0235676,0.0161323,0.00743521
0.0235619,0.0161586,0.00740327
0.0235964,0.0161327,0.00746361
0.0236741,0.0161982,0.0074758
0.0237049,0.0162535,0.00745139
0.0250642,0.0175577,0.00750649
0.023627,0.0161829,0.00744403
0.0236108,0.0161863,0.00742436
0.0237067,0.0162381,0.00746854
0.0236812,0.0162211,0.00746002
0.0236212,0.0161734,0.0074477
0.0237009,0.0162853,0.00741559
0.0235332,0.0160699,0.00746329
0.0236976,0.0162568,0.00744078
0.0236106,0.0161921,0.00741846
0.0237423,0.0162271,0.00751515
0.0236625,0.0161492,0.00751327
0.0237019,0.0162521,0.00744974
0.0235766,0.0161432,0.00743328
0.0237697,0.0162779,0.0074918
0.0236997,0.0162627,0.0074369
0.0235637,0.0161458,0.00741779
0.0235838,0.0161576,0.0074261
0.0236717,0.0162654,0.00740623
0.0236709,0.0162051,0.00746572
0.0239294,0.0164827,0.00744664
0.0236506,0.0162119,0.00743858
0.0236935,0.0162699,0.00742358
0.0237202,0.0162952,0.00742498
0.0237257,0.0163023,0.00742328
0.028748,0.0169023,0.0118456
0.0389017,0.0291258,0.00977584
0.0236601,0.0162059,0.00745417
0.0238111,0.0163402,0.00747076
0.023766,0.0162244,0.00754154
0.0235378,0.016086,0.00745175
0.0236805,0.0161992,0.00748119
0.0235724,0.0161513,0.00742108
0.0237977,0.0162847,0.00751288
0.0237196,0.0161894,0.00753009
0.0236141,0.0161481,0.00746588
0.0237502,0.0162723,0.00747788
0.0236641,0.0162162,0.0074478
0.0236734,0.0161947,0.00747859
0.0239381,0.0165132,0.00742484
0.0237321,0.0162704,0.00746164
0.0237324,0.0162173,0.00751506
0.0238219,0.0162932,0.00752862
0.0237715,0.0162806,0.00749082
0.0236954,0.016199,0.00749632
0.0254714,0.0177065,0.00776484
0.0267979,0.0164155,0.0103824
0.0380256,0.0282711,0.00975441
0.0388477,0.0255551,0.0132925
0.0286576,0.0211807,0.00747689
0.0238346,0.0163363,0.00749825
0.0237592,0.0162971,0.00746205
0.0237077,0.0161706,0.00753702
0.038556,0.027679,0.0108769
0.0386601,0.0278329,0.0108271
0.0386588,0.0278487,0.01081
0.0387857,0.0279361,0.0108495
0.0388624,0.0280035,0.0108588
0.0385497,0.0277208,0.0108289
0.0386047,0.0277437,0.010861
0.0386718,0.0278571,0.0108146
0.0387019,0.0278365,0.0108652
0.0387216,0.0278636,0.0108579
0.0385866,0.0277421,0.0108444
0.0389194,0.0280571,0.0108623
0.0385764,0.0277343,0.0108421
0.0385333,0.0276836,0.0108497
0.0386102,0.0277536,0.0108565
0.0384911,0.0276792,0.0108118
0.0389,0.0280404,0.0108596
0.0386596,0.0278178,0.0108417
0.0385473,0.0276746,0.0108727
0.0387406,0.0278716,0.010869
0.0386692,0.0278567,0.0108124
0.0385984,0.0277297,0.0108686
0.0389712,0.0280565,0.0109147
0.0386443,0.0278431,0.0108011
0.039247,0.0283729,0.010874
0.0389784,0.02811,0.0108683
0.0384471,0.0276082,0.0108388
0.0388336,0.0276585,0.011175
0.039536,0.0286991,0.0108368
0.0387048,0.0278549,0.0108499
0.0384709,0.0276418,0.010829
0.0389812,0.0281255,0.0108557
0.0385662,0.0276728,0.0108933
0.0386208,0.0278479,0.0107728
0.038508,0.0276925,0.0108154
0.0388497,0.0280433,0.0108063
0.0403734,0.0295833,0.0107901
0.0389034,0.0280623,0.010841
0.0391564,0.0283062,0.0108501
0.0385406,0.0277041,0.0108365
0.0391868,0.0283066,0.0108802
0.0386045,0.0277714,0.0108329
0.0390536,0.0281218,0.0109318
0.0386708,0.0277056,0.0109652
0.038586,0.0277506,0.0108353
0.0390235,0.0281513,0.0108721
0.0386401,0.0278111,0.0108289
0.0384903,0.0276557,0.0108345
0.0385518,0.0277338,0.0108179
0.0386169,0.0277976,0.0108192
0.0387389,0.0278106,0.0109282
0.0388136,0.0279513,0.0108622
0.0387687,0.0279358,0.0108327
0.0387963,0.0279676,0.0108285
0.038856,0.0279806,0.0108753
0.0386615,0.0278122,0.0108493
0.0385245,0.0276906,0.0108339
0.0384842,0.0276056,0.0108785
0.0386341,0.0278451,0.010789
0.0385154,0.0276985,0.0108169
0.0386619,0.0278393,0.0108226
0.0385105,0.0276862,0.0108243
0.0385204,0.0277352,0.0107851
0.0390668,0.0282466,0.0108201
0.0385434,0.0277028,0.0108405
0.0386995,0.027787,0.0109124
0.0385653,0.0277308,0.0108344
0.0387015,0.0278538,0.0108476
0.0387383,0.0278998,0.0108384
0.0385218,0.0276171,0.0109046
0.0386223,0.0277871,0.0108351
0.0385926,0.0277819,0.0108106
0.0388247,0.0279542,0.0108704
0.0389553,0.0280773,0.0108779
0.0385586,0.0277243,0.0108343
0.0388517,0.0280071,0.0108446
0.0388093,0.0279772,0.0108321
0.0386269,0.0278016,0.0108253
0.0386979,0.0278813,0.0108166
0.0386611,0.0277261,0.0109349
0.0384052,0.0276146,0.0107905
0.0386267,0.0278495,0.0107771
0.0388989,0.0280537,0.0108451
0.0387539,0.0279219,0.0108319
0.0389004,0.0280737,0.0108267
0.0386025,0.0277613,0.0108412
0.0388366,0.0279909,0.0108456
0.0388332,0.0279992,0.010834
0.0388115,0.0279335,0.0108778
0.0386312,0.0278071,0.0108241
0.0390592,0.0281491,0.0109101
0.0390219,0.0281867,0.0108352
0.0384531,0.0276006,0.0108525
0.0386732,0.0278413,0.0108318
0.0385488,0.0277135,0.0108352
0.0390435,0.0281507,0.0108927
0.0387586,0.0279516,0.0108069
0.0387106,0.0278666,0.010844
0.038557,0.0277282,0.0108288
0.038646,0.0278614,0.0107846
0.0526184,0.0380357,0.0145827
0.0520083,0.0375776,0.0144306
0.0521358,0.037583,0.0145527
0.0519879,0.0375138,0.014474
0.0526924,0.0375677,0.0151246
0.0524582,0.0375748,0.0148834
0.0524742,0.0378617,0.0146124
0.0523411,0.0379986,0.0143425
0.0524596,0.0379557,0.0145038
0.0523409,0.0379062,0.0144346
0.0524099,0.0375634,0.0148464
0.0555283,0.0405618,0.0149664
0.0528264,0.0377815,0.0150449
0.0521453,0.0376142,0.0145311
0.0523608,0.037914,0.0144467
0.0521999,0.0377014,0.0144984
0.0522554,0.0376997,0.0145557
0.0521563,0.0373285,0.0148278
0.0532576,0.0380324,0.0152252
0.0522415,0.0376244,0.014617
0.0522054,0.0376706,0.0145347
0.0520361,0.0374941,0.0145419
0.0519175,0.0374803,0.0144371
0.0531549,0.0380601,0.0150947
0.0525306,0.0377386,0.014792
0.0524208,0.0378774,0.0145434
0.0520106,0.0376708,0.0143398
0.0520669,0.0375245,0.0145423
0.0522306,0.0378038,0.0144267
0.0524986,0.0376413,0.0148572
0.0522933,0.0374671,0.0148261
0.0519746,0.037355,0.0146195
0.0526,0.0381081,0.0144919
0.054587,0.0401203,0.0144666
0.0530076,0.0384397,0.0145678
0.0525812,0.0381065,0.0144747
0.0525608,0.0376122,0.0149485
0.0525804,0.0375352,0.0150452
0.0521155,0.037638,0.0144774
0.0521119,0.0376638,0.014448
0.0522497,0.0377455,0.0145042
0.0524678,0.0380888,0.014379
0.0523383,0.0378494,0.0144888
0.0526104,0.0375639,0.0150465
0.0531104,0.0379465,0.0151639
0.0522181,0.037571,0.0146471
0.0521484,0.0377205,0.0144278
0.0519976,0.0375806,0.0144169
0.0519979,0.0375954,0.0144025
0.0531602,0.0380729,0.0150872
0.0525386,0.0375891,0.0149494
0.0524758,0.0380009,0.0144748
0.0685779,0.0504314,0.0181464
0.0528047,0.0377863,0.0150184
0.0548525,0.0400023,0.0148502
0.0522164,0.0378384,0.014378
0.0523265,0.0379785,0.0143479
0.05236,0.0379461,0.0144138
0.0520852,0.0378139,0.0142713
0.0523352,0.0374832,0.014852
0.052701,0.037804,0.0148969
0.0519973,0.0375182,0.014479
0.0518734,0.037337,0.0145364
0.0521596,0.0378369,0.0143227
0.0519367,0.0374757,0.0144609
0.0526434,0.0376459,0.0149974
0.0524667,0.0375896,0.0148771
0.0520704,0.0376344,0.0144359
0.0521877,0.0376565,0.0145309
0.052525,0.0379608,0.0145642
0.0522985,0.0379041,0.0143944
0.0522222,0.0376698,0.0145524
0.0524624,0.0378849,0.0145774
0.0524848,0.0375351,0.0149497
0.0523104,0.0377101,0.0146003
0.0521977,0.0377384,0.0144592
0.0521742,0.0377663,0.0144079
0.0520639,0.0377109,0.014353
0.0529308,0.0378765,0.0150543
0.0524723,0.0377126,0.0147596
0.0518427,0.0374146,0.0144281
0.0519008,0.0374971,0.0144036
0.0527648,0.038198,0.0145668
0.0524086,0.0380015,0.0144071
0.0523521,0.0374623,0.0148898
0.053029,0.0380008,0.0150282
0.0519974,0.0372891,0.0147082
0.0521206,0.0376098,0.0145107
0.0519452,0.0375039,0.0144412
0.0519085,0.0375782,0.0143302
0.0543113,0.039893,0.0144182
0.0524658,0.0374557,0.0150101
0.0522365,0.0375119,0.0147246
0.0517278,0.0372936,0.0144341
0.0518013,0.0373739,0.0144274
0.0517986,0.0374485,0.0143501
0.0525838,0.0381881,0.0143957
0.0725421,0.0509735,0.0215684
0.0729097,0.0584212,0.0144884
0.0527227,0.0377774,0.0149453


==> graphics/data/timings_300.csv <==
t,g,m
0.286529,0.226105,0.0604248
0.254437,0.194352,0.0600847
0.253015,0.192949,0.0600654
0.255898,0.195256,0.0606417
0.253463,0.192686,0.0607771
0.253749,0.193406,0.0603426
0.280195,0.219705,0.0604898
0.253773,0.193582,0.0601905
0.252822,0.192567,0.0602548
0.253556,0.193088,0.0604679
0.252924,0.192447,0.0604777
0.254929,0.194708,0.0602214
0.272362,0.212141,0.0602202
0.271615,0.210976,0.0606391
0.270411,0.21025,0.0601603
0.25243,0.192236,0.0601936
0.253186,0.193022,0.060163
0.252866,0.192575,0.0602913
0.253067,0.192865,0.0602023
0.252915,0.192445,0.06047
0.256414,0.196098,0.0603162
0.251649,0.19144,0.0602092
0.252526,0.19206,0.0604654
0.254093,0.193927,0.0601652
0.255872,0.195279,0.0605925
0.252086,0.19194,0.0601466
0.25535,0.195306,0.0600445
0.253965,0.193838,0.0601271
0.289509,0.229417,0.0600925
0.255129,0.194913,0.0602154
0.25376,0.193476,0.0602846
0.252629,0.192373,0.0602567
0.2556,0.195056,0.0605441
0.255354,0.194959,0.0603951
0.270438,0.210396,0.0600421
0.271001,0.210597,0.0604039
0.277485,0.217078,0.0604061
0.289079,0.228963,0.0601162
0.25526,0.194944,0.0603158
0.252356,0.191818,0.0605384
0.254107,0.193699,0.0604082
0.252521,0.192178,0.0603421
0.254341,0.193288,0.0610531
0.253875,0.1929,0.0609754
0.272342,0.211751,0.0605912
0.257425,0.196739,0.0606859
0.252698,0.192467,0.0602311
0.25489,0.194284,0.0606052
0.251732,0.191443,0.0602891
0.252206,0.191948,0.0602577
0.253434,0.191946,0.0614882
0.255166,0.194012,0.0611539
0.253877,0.192762,0.0611154
0.252065,0.191845,0.0602191
0.253116,0.19265,0.0604659
0.254969,0.194486,0.0604833
0.252583,0.192251,0.0603319
0.252912,0.192647,0.0602655
0.256645,0.195975,0.0606702
0.254088,0.192928,0.0611602
0.252621,0.191852,0.0607691
0.254587,0.194198,0.0603883
0.271619,0.21104,0.0605783
0.273914,0.213678,0.0602357
0.253941,0.193394,0.0605472
0.253094,0.192896,0.0601984
0.255013,0.194539,0.0604739
0.256877,0.19638,0.060497
0.253068,0.192854,0.0602136
0.252809,0.191813,0.0609962
0.278524,0.216122,0.0624024
0.294556,0.234243,0.0603128
0.272768,0.212773,0.0599946
0.253408,0.192349,0.0610581
0.275136,0.214525,0.0606105
0.272925,0.212704,0.0602216
0.251921,0.191388,0.0605329
0.253429,0.193143,0.0602855
0.254205,0.193835,0.0603703
0.253167,0.192839,0.0603272
0.252908,0.192683,0.0602257
0.252447,0.192192,0.0602548
0.254953,0.194597,0.0603561
0.25532,0.195173,0.0601466
0.255187,0.194752,0.0604358
0.255026,0.194255,0.0607708
0.253376,0.193059,0.0603174
0.254048,0.193157,0.0608908
0.252825,0.19236,0.060465
0.25411,0.193814,0.0602962
0.289649,0.229508,0.0601405
0.255063,0.194691,0.0603722
0.25521,0.194856,0.0603533
0.25371,0.193641,0.0600695
0.253676,0.193831,0.0598445
0.252262,0.192082,0.0601793
0.254813,0.194772,0.0600411
0.253419,0.193055,0.0603639
0.255137,0.194718,0.0604198
0.25718,0.196665,0.0605149
0.157265,0.116948,0.0403166
0.158752,0.118708,0.0400433
0.158837,0.118707,0.0401304
0.158061,0.117919,0.0401419
0.157798,0.117757,0.0400413
0.157669,0.117476,0.0401929
0.158616,0.118332,0.0402843
0.158075,0.117737,0.0403387
0.158004,0.117785,0.0402187
0.160761,0.120509,0.0402519
0.157389,0.117087,0.0403027
0.158031,0.117934,0.0400969
0.157628,0.11759,0.0400379
0.15684,0.116774,0.0400662
0.169987,0.129793,0.0401939
0.157648,0.117417,0.0402309
0.156869,0.11651,0.0403589
0.157354,0.117247,0.0401073
0.172816,0.13249,0.0403263
0.158756,0.118151,0.0406042
0.158111,0.117893,0.0402186
0.157767,0.117586,0.0401815
0.158496,0.118199,0.0402971
0.157721,0.117494,0.0402271
0.157946,0.117695,0.0402508
0.158747,0.118421,0.0403256
0.15775,0.117364,0.0403854
0.157846,0.117743,0.0401027
0.158,0.11787,0.0401302
0.158936,0.118833,0.0401034
0.15747,0.117253,0.0402161
0.158873,0.118682,0.0401907
0.157996,0.11766,0.0403361
0.157767,0.117813,0.0399538
0.158448,0.118346,0.0401022
0.15738,0.117085,0.0402948
0.157526,0.117232,0.0402941
0.158954,0.118591,0.0403622
0.157297,0.117063,0.0402341
0.158342,0.11803,0.040312
0.158243,0.118007,0.040236
0.158337,0.118087,0.0402499
0.157166,0.117013,0.0401526
0.158056,0.117499,0.0405569
0.158838,0.118453,0.0403848
0.158237,0.118026,0.0402113
0.158828,0.118719,0.0401084
0.159347,0.118858,0.0404894
0.157914,0.117632,0.0402816
0.157612,0.117317,0.0402948
0.158244,0.118159,0.0400853
0.158017,0.117669,0.0403478
0.157521,0.117371,0.0401493
0.158429,0.118261,0.0401679
0.158149,0.117961,0.0401881
0.158321,0.118038,0.0402827
0.15738,0.117128,0.0402517
0.157445,0.11716,0.0402849
0.157747,0.117707,0.0400398
0.157578,0.117167,0.0404103
0.158151,0.118103,0.0400474
0.157717,0.117285,0.0404318
0.15832,0.118119,0.0402009
0.157462,0.11714,0.0403219
0.157917,0.117521,0.040396
0.158769,0.118434,0.0403343
0.157781,0.1176,0.0401809
0.157688,0.11743,0.0402579
0.157568,0.11741,0.0401584
0.157512,0.117493,0.0400181
0.157296,0.117054,0.0402414
0.158365,0.118151,0.0402134
0.157295,0.117358,0.0399372
0.157704,0.117583,0.0401209
0.1579,0.117643,0.0402573
0.158658,0.118444,0.0402137
0.159454,0.118319,0.0411346
0.158191,0.117825,0.040366
0.165342,0.125118,0.0402244
0.157498,0.117076,0.040422
0.158105,0.117642,0.0404627
0.158799,0.118665,0.0401339
0.158054,0.117919,0.0401346
0.157103,0.11691,0.0401924
0.158525,0.118541,0.039984
0.159007,0.11841,0.040597
0.167248,0.126898,0.0403497
0.1574,0.117016,0.0403833
0.158925,0.118821,0.0401044
0.157569,0.117157,0.0404119
0.158211,0.117977,0.0402339
0.15702,0.116842,0.0401782
0.158712,0.118217,0.0404953
0.15889,0.11876,0.0401296
0.157546,0.117221,0.0403246
0.15855,0.118218,0.0403313
0.158204,0.118088,0.0401161
0.157919,0.117857,0.0400619
0.158858,0.118376,0.0404819
0.157643,0.117543,0.0401001
0.121306,0.0888316,0.0324748
0.138907,0.106323,0.0325834
0.151803,0.119624,0.0321782
0.120473,0.0882293,0.0322439
0.121611,0.0890109,0.0326
0.120909,0.0887115,0.0321971
0.119955,0.0877566,0.0321979
0.120124,0.0878068,0.0323169
0.121132,0.0888716,0.0322599
0.120643,0.0883835,0.0322594
0.120916,0.0887251,0.0321905
0.120462,0.0879562,0.0325053
0.119809,0.087479,0.03233
0.120582,0.0882535,0.0323281
0.120264,0.0879179,0.0323457
0.120774,0.0884102,0.032364
0.120471,0.0882825,0.0321888
0.121002,0.0885217,0.0324804
0.120669,0.088309,0.0323602
0.120465,0.0880848,0.0323803
0.121094,0.0886616,0.0324323
0.120879,0.0886639,0.0322148
0.121587,0.0891557,0.0324312
0.120771,0.0885067,0.0322647
0.120549,0.0881218,0.0324269
0.11959,0.0873392,0.0322504
0.12078,0.0886137,0.0321666
0.126007,0.0937817,0.0322255
0.120384,0.088136,0.0322481
0.120854,0.0886441,0.0322096
0.120871,0.0885279,0.0323425
0.120283,0.087819,0.0324635
0.120322,0.0879247,0.0323972
0.120931,0.0887608,0.0321697
0.119626,0.0874382,0.0321879
0.120191,0.0878788,0.0323122
0.120771,0.0884867,0.0322841
0.120708,0.0884887,0.0322195
0.120584,0.0883841,0.0321997
0.120832,0.0882833,0.0325486
0.120397,0.0881069,0.0322902
0.120805,0.0884635,0.0323413
0.121655,0.0893187,0.0323364
0.120609,0.0880553,0.0325535
0.124263,0.0920009,0.0322624
0.120512,0.0880964,0.0324158
0.12081,0.0885907,0.032219
0.120402,0.0879902,0.0324121
0.120717,0.0882787,0.0324383
0.120275,0.0879649,0.0323099
0.120393,0.0880201,0.0323732
0.121069,0.0887153,0.0323532
0.121068,0.0887934,0.0322748
0.12055,0.0880969,0.0324529
0.120078,0.0878642,0.0322142
0.120852,0.0882659,0.0325859
0.120692,0.0883585,0.0323333
0.120585,0.0883329,0.0322524
0.121331,0.0890527,0.0322782
0.120363,0.0880378,0.0323247
0.121011,0.088517,0.0324941
0.121254,0.0891135,0.0321406
0.12029,0.0881249,0.0321652
0.120495,0.0882909,0.0322039
0.12638,0.0939931,0.0323865
0.120999,0.0885768,0.0324226
0.120893,0.0886507,0.0322418
0.120635,0.0885023,0.032133
0.120402,0.0881102,0.0322915
0.12044,0.0880944,0.032346
0.121052,0.0888318,0.0322198
0.11995,0.0876967,0.0322534
0.120685,0.0884308,0.0322547
0.120835,0.088267,0.0325682
0.120755,0.0884662,0.0322884
0.120771,0.0885892,0.0321822
0.121329,0.0889412,0.0323881
0.120042,0.0876703,0.0323713
0.120207,0.0877148,0.0324923
0.120546,0.0882293,0.032317
0.121062,0.0888492,0.0322126
0.120939,0.0882626,0.0326762
0.119741,0.0875128,0.0322286
0.121153,0.0887258,0.0324275
0.120846,0.088484,0.0323619
0.121137,0.0888702,0.0322666
0.121557,0.0890286,0.0325288
0.120509,0.0881924,0.0323161
0.120254,0.088079,0.0321749
0.120894,0.0885552,0.0323386
0.121422,0.0892867,0.0321351
0.120811,0.0884389,0.0323724
0.120962,0.0885534,0.0324086
0.120718,0.0886265,0.0320916
0.121385,0.088963,0.032422
0.130183,0.0979024,0.0322808
0.120965,0.0886062,0.0323582
0.120898,0.0886484,0.0322497
0.120405,0.0880936,0.0323111
0.120177,0.0878717,0.0323051
0.205644,0.155903,0.0497414
0.206573,0.156569,0.050004
0.20664,0.156828,0.0498119
0.206161,0.156102,0.0500581
0.207125,0.157142,0.0499832
0.206779,0.156992,0.049787
0.207038,0.156922,0.050116
0.206746,0.156741,0.0500049
0.207042,0.15723,0.0498118
0.20669,0.156817,0.0498723
0.206772,0.156751,0.0500211
0.20749,0.157414,0.0500754
0.221726,0.171899,0.0498277
0.20705,0.156886,0.0501646
0.22353,0.173736,0.0497932
0.206946,0.156964,0.0499819
0.206219,0.156255,0.0499646
0.233869,0.184054,0.0498149
0.206862,0.156904,0.0499578
0.206496,0.156994,0.0495024
0.207121,0.157115,0.0500051
0.206967,0.156738,0.0502286
0.206331,0.156533,0.0497984
0.205642,0.155796,0.0498455
0.225458,0.175538,0.0499198
0.207215,0.157231,0.0499841
0.224476,0.174581,0.0498941
0.205265,0.155531,0.0497337
0.206895,0.157051,0.0498441
0.205406,0.155305,0.0501007
0.2063,0.156392,0.0499081
0.206281,0.156277,0.0500037
0.224629,0.174692,0.0499369
0.224634,0.174724,0.0499098
0.207098,0.156885,0.0502132
0.206638,0.156686,0.0499515
0.207527,0.157453,0.0500741
0.207045,0.157094,0.0499509
0.205666,0.15564,0.0500262
0.2063,0.156439,0.0498605
0.224871,0.175022,0.0498486
0.20751,0.157244,0.0502662
0.206611,0.156833,0.0497773
0.207099,0.157184,0.0499147
0.206435,0.156414,0.0500215
0.207462,0.157357,0.0501049
0.20553,0.155555,0.0499747
0.206777,0.15688,0.0498965
0.206094,0.156108,0.0499863
0.20778,0.157893,0.0498879
0.206794,0.156784,0.0500096
0.206649,0.15686,0.0497887
0.208072,0.157864,0.0502087
0.206432,0.156493,0.049939
0.20763,0.157682,0.0499479
0.20666,0.156852,0.0498081
0.205043,0.155109,0.0499333
0.209223,0.159059,0.0501634
0.206261,0.156443,0.0498179
0.206786,0.156898,0.0498878
0.207322,0.157294,0.0500277
0.205689,0.155843,0.049846
0.205596,0.155697,0.0498991
0.206924,0.156852,0.0500721
0.207516,0.157753,0.0497625
0.207258,0.1573,0.0499586
0.206922,0.157165,0.0497569
0.207532,0.157601,0.0499308
0.206443,0.156493,0.04995
0.207331,0.157465,0.0498661
0.206885,0.156862,0.0500227
0.206793,0.156725,0.0500684
0.20706,0.157186,0.0498731
0.207883,0.15797,0.0499121
0.206998,0.157177,0.0498214
0.207442,0.157476,0.0499657
0.206952,0.156876,0.050076
0.205659,0.156013,0.0496456
0.207082,0.156988,0.0500937
0.207771,0.157835,0.0499357
0.207227,0.157326,0.0499011
0.206681,0.1567,0.0499814
0.207677,0.157437,0.0502395
0.207402,0.157493,0.0499087
0.205705,0.155835,0.04987
0.206705,0.15675,0.0499554
0.207139,0.157135,0.050004
0.208397,0.158366,0.0500312
0.205776,0.155893,0.049883
0.205535,0.15576,0.049775
0.206701,0.156576,0.0501249
0.207574,0.157429,0.0501448
0.209302,0.157355,0.0519476
0.207452,0.157529,0.049923
0.205785,0.155966,0.0498184
0.206571,0.156727,0.0498439
0.206012,0.156185,0.0498268
0.207497,0.15739,0.0501074
0.206931,0.156944,0.0499871
0.205959,0.156058,0.0499004
0.115004,0.0857654,0.0292389
0.115618,0.0861915,0.0294268
0.116144,0.0870655,0.0290784
0.114874,0.085752,0.0291218
0.114901,0.0859253,0.0289756
0.132467,0.103491,0.028976
0.133667,0.104521,0.0291465
0.133636,0.104434,0.0292027
0.134204,0.105182,0.0290224
0.134435,0.105278,0.0291564
0.1345,0.105399,0.0291014
0.132335,0.103401,0.0289334
0.11503,0.0857244,0.0293051
0.115219,0.0861234,0.0290959
0.115745,0.0866775,0.029067
0.11502,0.0860195,0.0290003
0.132176,0.08702,0.0451564
0.140566,0.111555,0.029011
0.135458,0.106463,0.028995
0.115174,0.0861794,0.0289942
0.115092,0.0862046,0.0288876
0.115057,0.0859804,0.0290766
0.11528,0.0861882,0.0290913
0.114684,0.0856588,0.0290253
0.114867,0.0859439,0.0289228
0.114433,0.0853406,0.0290923
0.11575,0.0866427,0.0291071
0.114899,0.0857961,0.0291029
0.1156,0.0865526,0.0290473
0.116155,0.0869778,0.0291768
0.115842,0.0866368,0.0292048
0.115457,0.0862087,0.0292484
0.11531,0.0862678,0.0290422
0.11497,0.0859635,0.0290067
0.117723,0.0882591,0.0294637
0.134062,0.104802,0.0292592
0.115088,0.0859413,0.0291463
0.13295,0.104006,0.0289434
0.115235,0.086023,0.0292118
0.115583,0.0864036,0.0291798
0.115647,0.0865863,0.0290605
0.115757,0.0866027,0.0291544
0.115293,0.0860799,0.0292127
0.116025,0.0869666,0.0290585
0.115389,0.0861738,0.0292147
0.115099,0.0861324,0.0289665
0.114791,0.08581,0.0289806
0.115079,0.0860622,0.0290172
0.115144,0.0860548,0.0290886
0.114904,0.0858074,0.0290961
0.114707,0.0856405,0.029066
0.115202,0.0860795,0.0291221
0.114392,0.0852824,0.0291094
0.114684,0.0855119,0.0291719
0.115063,0.0858135,0.0292489
0.115102,0.0859806,0.0291215
0.11533,0.0862215,0.0291083
0.115255,0.0858282,0.0294268
0.115479,0.0864022,0.0290768
0.114631,0.0855021,0.0291291
0.11601,0.0868779,0.0291321
0.114785,0.0858541,0.028931
0.114986,0.0859307,0.0290554
0.115348,0.0863326,0.029015
0.114456,0.0854703,0.0289861
0.114897,0.0859097,0.0289872
0.134827,0.105625,0.0292025
0.116397,0.0872456,0.0291508
0.116867,0.0877013,0.0291657
0.114714,0.0856895,0.029024
0.122812,0.0936614,0.0291509
0.115429,0.0863841,0.0290448
0.115756,0.0866072,0.029149
0.128801,0.0996781,0.0291225
0.115914,0.0865626,0.0293518
0.115743,0.0866358,0.0291075
0.115434,0.0864165,0.0290179
0.123952,0.094874,0.0290781
0.115912,0.0868321,0.0290794
0.115486,0.0864286,0.0290578
0.114952,0.0857563,0.0291957
0.115381,0.0861915,0.0291899
0.11527,0.0860053,0.0292647
0.115277,0.0858114,0.0294651
0.11459,0.0855411,0.0290486
0.115145,0.0861344,0.0290101
0.11565,0.0865575,0.029092
0.115192,0.0860037,0.0291885
0.115902,0.0867279,0.0291736
0.115519,0.0865244,0.0289944
0.115482,0.0862231,0.0292585
0.115419,0.0860205,0.0293983
0.114682,0.085551,0.0291311
0.115544,0.0863511,0.0291929
0.114824,0.0857682,0.0290559
0.11605,0.0868292,0.0292203
0.114625,0.0856918,0.0289329
0.11519,0.0860176,0.0291726
0.114638,0.0856058,0.0290319
0.115282,0.0861063,0.0291757
0.208351,0.158455,0.0498955
0.210236,0.160208,0.0500275
0.207997,0.158214,0.0497833
0.210244,0.160022,0.0502216
0.207865,0.15808,0.0497847
0.20866,0.158704,0.0499551
0.210441,0.160262,0.0501797
0.209266,0.159145,0.0501209
0.209025,0.159235,0.0497899
0.22706,0.17725,0.04981
0.209851,0.159771,0.050079
0.208782,0.158843,0.049939
0.20867,0.15886,0.0498098
0.208871,0.159053,0.0498183
0.208522,0.158687,0.0498348
0.209035,0.159265,0.0497697
0.2209,0.171048,0.0498515
0.209111,0.159313,0.0497979
0.208095,0.157972,0.0501228
0.208459,0.158433,0.0500258
0.208685,0.15874,0.0499451
0.208931,0.159095,0.0498357
0.208221,0.158424,0.0497971
0.208246,0.158639,0.0496076
0.209566,0.159691,0.0498753
0.209887,0.160178,0.0497088
0.210249,0.160082,0.0501671
0.211875,0.162108,0.0497669
0.208578,0.15854,0.0500378
0.209018,0.159021,0.0499971
0.208205,0.158446,0.0497579
0.207815,0.157815,0.05
0.20854,0.158786,0.0497545
0.208004,0.158173,0.049831
0.207152,0.157367,0.049785
0.20881,0.158842,0.0499676
0.208834,0.159005,0.0498287
0.208631,0.158994,0.0496375
0.209319,0.159409,0.0499099
0.208523,0.158688,0.0498344
0.207921,0.158116,0.049805
0.208399,0.158591,0.0498076
0.20927,0.159539,0.0497307
0.211429,0.161498,0.049931
0.209207,0.159402,0.0498058
0.208239,0.158324,0.0499146
0.208662,0.159028,0.0496346
0.227185,0.177414,0.0497706
0.207614,0.157588,0.0500258
0.208131,0.158208,0.0499231
0.208294,0.158545,0.0497486
0.209574,0.15978,0.0497945
0.208337,0.158381,0.0499563
0.20833,0.158452,0.0498774
0.208901,0.158724,0.0501765
0.20844,0.158551,0.0498894
0.208707,0.158832,0.0498748
0.209458,0.159282,0.050176
0.209789,0.159822,0.0499672
0.207819,0.15787,0.0499488
0.208224,0.158414,0.04981
0.210003,0.160123,0.0498799
0.208718,0.159044,0.0496741
0.208249,0.158502,0.0497466
0.208428,0.158525,0.0499034
0.208526,0.158757,0.0497696
0.207783,0.157866,0.0499172
0.208315,0.157986,0.0503287
0.208696,0.158995,0.0497008
0.208037,0.158292,0.0497451
0.208937,0.159102,0.0498356
0.209016,0.158799,0.0502167
0.217996,0.168274,0.0497226
0.209219,0.159526,0.0496921
0.209855,0.159844,0.0500107
0.20843,0.158574,0.0498559
0.208293,0.158267,0.0500254
0.208434,0.158698,0.0497354
0.222708,0.172746,0.0499623
0.2095,0.159551,0.0499493
0.20758,0.157824,0.0497565
0.20839,0.158643,0.0497472
0.208974,0.159259,0.0497148
0.20855,0.158557,0.0499922
0.208738,0.158979,0.0497589
0.208405,0.158644,0.0497605
0.208286,0.158584,0.0497024
0.208865,0.158937,0.0499285
0.207754,0.158263,0.0494914
0.208953,0.159071,0.0498822
0.20989,0.160035,0.0498546
0.208882,0.159321,0.0495616
0.220627,0.170798,0.0498293
0.208119,0.158189,0.0499292
0.207133,0.157221,0.0499125
0.209242,0.159299,0.0499433
0.209482,0.159654,0.0498282
0.208325,0.15871,0.0496152
0.207678,0.157914,0.0497638
0.20973,0.159631,0.0500988


==> graphics/data/timings_400.csv <==
t,g,m
0.510357,0.40593,0.104427
0.511936,0.406623,0.105312
0.508977,0.404194,0.104783
0.509103,0.404419,0.104684
0.492749,0.387879,0.104869
0.510126,0.405367,0.104759
0.510794,0.405903,0.104892
0.512042,0.407121,0.104921
0.492324,0.387577,0.104747
0.49259,0.387568,0.105022
0.492007,0.387157,0.10485
0.491114,0.385979,0.105135
0.493685,0.388534,0.105151
0.490643,0.385655,0.104988
0.491034,0.386286,0.104748
0.518619,0.413406,0.105213
0.491986,0.386964,0.105022
0.491767,0.386661,0.105105
0.492885,0.388232,0.104654
0.495542,0.390487,0.105055
0.493066,0.388221,0.104845
0.49141,0.38652,0.10489
0.492877,0.387568,0.105309
0.49103,0.385939,0.10509
0.496048,0.391269,0.104779
0.494321,0.388502,0.105819
0.492661,0.387742,0.104918
0.494298,0.389005,0.105292
0.491819,0.387342,0.104476
0.550758,0.445183,0.105576
0.492009,0.386941,0.105068
0.493147,0.387721,0.105426
0.492034,0.387015,0.105019
0.490973,0.386633,0.10434
0.492326,0.38702,0.105306
0.492592,0.387671,0.104921
0.491405,0.386618,0.104787
0.493685,0.38878,0.104905
0.491302,0.386161,0.105141
0.490046,0.384457,0.105588
0.493451,0.388057,0.105394
0.493981,0.388673,0.105308
0.491563,0.386646,0.104917
0.493492,0.388454,0.105038
0.491174,0.386546,0.104627
0.493322,0.388307,0.105014
0.491129,0.38593,0.105199
0.490492,0.385809,0.104683
0.492542,0.387737,0.104805
0.491821,0.386532,0.105289
0.501769,0.396952,0.104817
0.493122,0.387953,0.105169
0.495067,0.389853,0.105214
0.493728,0.388525,0.105202
0.493504,0.388858,0.104646
0.492107,0.386811,0.105297
0.493822,0.389114,0.104708
0.491726,0.386739,0.104987
0.493715,0.388771,0.104944
0.494864,0.389009,0.105855
0.49088,0.386134,0.104746
0.491368,0.386471,0.104897
0.490943,0.386583,0.10436
0.491348,0.38736,0.103988
0.493504,0.388363,0.105141
0.490968,0.386383,0.104585
0.491546,0.386854,0.104692
0.490789,0.386051,0.104737
0.492402,0.387543,0.104859
0.493047,0.387939,0.105108
0.492167,0.386954,0.105213
0.492775,0.387112,0.105664
0.491613,0.387051,0.104562
0.492757,0.387658,0.105099
0.493913,0.388529,0.105384
0.491879,0.387191,0.104687
0.491459,0.386125,0.105334
0.492857,0.388165,0.104691
0.493326,0.388293,0.105032
0.493518,0.388779,0.104739
0.491988,0.386863,0.105125
0.493842,0.388101,0.105741
0.491525,0.386605,0.10492
0.493143,0.388082,0.105061
0.492261,0.38716,0.1051
0.492346,0.387358,0.104987
0.494463,0.389058,0.105405
0.492341,0.387243,0.105098
0.493761,0.389097,0.104664
0.518416,0.413574,0.104842
0.493224,0.388243,0.104981
0.491712,0.386218,0.105494
0.49366,0.389029,0.104631
0.493417,0.387842,0.105574
0.490383,0.385285,0.105098
0.494683,0.389079,0.105604
0.523054,0.418371,0.104683
0.493212,0.388138,0.105074
0.494438,0.389094,0.105344
0.49413,0.389439,0.104691
0.286662,0.216618,0.0700438
0.288691,0.218502,0.0701883
0.28803,0.218033,0.0699962
0.286702,0.216681,0.0700213
0.322776,0.253132,0.0696444
0.285597,0.216005,0.069592
0.286119,0.216372,0.0697469
0.287934,0.218301,0.0696331
0.286732,0.217224,0.0695082
0.287737,0.218299,0.069438
0.285361,0.215775,0.069586
0.285321,0.215796,0.0695242
0.287993,0.217857,0.0701351
0.284981,0.215664,0.0693165
0.287615,0.217782,0.0698321
0.285432,0.216001,0.0694314
0.285433,0.216274,0.0691592
0.28604,0.216359,0.0696804
0.286355,0.216304,0.0700512
0.284846,0.215627,0.0692191
0.285868,0.216058,0.0698098
0.289402,0.219967,0.0694348
0.286474,0.216411,0.0700634
0.311972,0.242355,0.0696169
0.286734,0.21687,0.069864
0.285375,0.215791,0.0695833
0.28568,0.215748,0.0699317
0.285046,0.215454,0.0695922
0.302917,0.232926,0.0699903
0.285866,0.216179,0.0696867
0.285961,0.216455,0.0695063
0.285072,0.215402,0.0696698
0.287004,0.217212,0.0697925
0.286791,0.21727,0.0695206
0.285172,0.215514,0.0696573
0.28631,0.21658,0.0697295
0.284918,0.215176,0.069742
0.285527,0.21565,0.0698772
0.285964,0.216649,0.0693149
0.286007,0.216217,0.0697899
0.286057,0.216255,0.0698024
0.294543,0.225066,0.0694772
0.286225,0.216473,0.0697521
0.285379,0.215973,0.0694066
0.287832,0.217777,0.0700549
0.285222,0.215892,0.0693293
0.287609,0.218073,0.0695353
0.286474,0.217016,0.0694585
0.285683,0.216061,0.0696218
0.287784,0.218325,0.069459
0.289728,0.219893,0.0698349
0.28717,0.217616,0.0695544
0.28802,0.218415,0.0696053
0.286525,0.217117,0.0694073
0.286377,0.216978,0.0693991
0.286962,0.217214,0.0697478
0.31269,0.243253,0.0694376
0.285422,0.215753,0.0696685
0.2872,0.217661,0.0695389
0.287394,0.217844,0.0695505
0.286648,0.216821,0.0698262
0.285178,0.215537,0.0696402
0.286178,0.216814,0.0693643
0.28574,0.216053,0.069687
0.2879,0.217652,0.0702485
0.28749,0.21793,0.0695593
0.287099,0.217377,0.0697219
0.284829,0.214943,0.0698862
0.287041,0.217536,0.0695053
0.284609,0.215117,0.0694915
0.285741,0.216159,0.0695825
0.286258,0.216045,0.0702132
0.285629,0.215597,0.0700323
0.287259,0.217787,0.069472
0.285314,0.215196,0.0701184
0.287188,0.217272,0.0699157
0.28728,0.217415,0.0698649
0.286744,0.217205,0.0695396
0.288713,0.218975,0.0697384
0.286851,0.216986,0.0698654
0.28776,0.217904,0.0698559
0.284787,0.215039,0.0697481
0.313182,0.243245,0.0699363
0.284926,0.215395,0.0695308
0.286938,0.217371,0.0695665
0.286574,0.216867,0.0697078
0.312163,0.24271,0.0694534
0.286654,0.217207,0.0694466
0.286456,0.215831,0.0706253
0.285501,0.215518,0.0699832
0.287067,0.217283,0.0697843
0.28681,0.217253,0.0695572
0.285976,0.215846,0.0701297
0.286254,0.215999,0.0702553
0.285106,0.215626,0.0694797
0.322241,0.233544,0.0886969
0.285412,0.215647,0.0697643
0.285604,0.215717,0.0698872
0.286729,0.217099,0.0696302
0.287203,0.217578,0.0696253
0.454679,0.354825,0.0998537
0.452612,0.35316,0.0994516
0.452469,0.35298,0.0994885
0.45444,0.355485,0.0989555
0.454903,0.355758,0.0991453
0.453289,0.353713,0.0995755
0.453842,0.35458,0.0992615
0.451436,0.352544,0.0988918
0.454949,0.355499,0.0994498
0.452997,0.353668,0.0993294
0.453495,0.353882,0.0996125
0.454714,0.354674,0.10004
0.453008,0.353365,0.0996428
0.454062,0.354218,0.0998442
0.504745,0.405464,0.0992808
0.452414,0.352851,0.0995621
0.455142,0.355091,0.100051
0.466668,0.367239,0.0994282
0.462366,0.362883,0.0994826
0.456409,0.357076,0.0993323
0.454301,0.354382,0.0999187
0.453672,0.354423,0.0992493
0.451666,0.35293,0.0987365
0.453472,0.354403,0.0990684
0.452956,0.353106,0.09985
0.454619,0.35547,0.0991493
0.45306,0.353411,0.0996495
0.45384,0.354299,0.0995405
0.453841,0.354458,0.099383
0.454558,0.354972,0.0995866
0.454784,0.355172,0.0996113
0.453229,0.353591,0.0996379
0.454424,0.354298,0.100126
0.454078,0.354496,0.0995818
0.453558,0.354025,0.0995328
0.454178,0.355095,0.0990826
0.456906,0.355651,0.101255
0.453749,0.354732,0.0990164
0.455139,0.355971,0.0991676
0.453302,0.353953,0.0993493
0.476047,0.376626,0.0994216
0.453971,0.353463,0.100508
0.454412,0.355505,0.0989062
0.453072,0.352712,0.10036
0.452422,0.35299,0.099432
0.454357,0.353388,0.100969
0.454139,0.35459,0.0995483
0.45629,0.356764,0.0995255
0.508963,0.409799,0.0991642
0.454372,0.354306,0.100065
0.453432,0.354262,0.0991699
0.454609,0.354867,0.0997413
0.454519,0.354103,0.100416
0.45403,0.354675,0.0993546
0.452957,0.353786,0.0991714
0.453664,0.353862,0.0998017
0.456262,0.356416,0.0998465
0.453847,0.35438,0.0994663
0.455115,0.35516,0.0999551
0.453314,0.354094,0.0992198
0.456281,0.357066,0.0992148
0.478958,0.379508,0.0994496
0.451778,0.352536,0.099242
0.454911,0.355659,0.0992522
0.457158,0.356967,0.100191
0.454188,0.354144,0.100044
0.455163,0.356413,0.0987499
0.453549,0.353965,0.0995837
0.475773,0.376777,0.0989966
0.453487,0.354184,0.0993034
0.452584,0.35304,0.0995431
0.452199,0.353359,0.0988403
0.454632,0.355411,0.0992211
0.45771,0.357801,0.0999091
0.454827,0.354949,0.099878
0.452454,0.353221,0.0992329
0.455536,0.356035,0.0995012
0.456183,0.356508,0.0996747
0.45217,0.353096,0.0990733
0.453073,0.35366,0.099413
0.454578,0.355306,0.0992717
0.505544,0.40569,0.0998542
0.45399,0.354647,0.099343
0.457559,0.358058,0.0995016
0.453009,0.353583,0.0994259
0.453211,0.353945,0.0992657
0.45433,0.35431,0.100021
0.455675,0.354909,0.100766
0.452059,0.352582,0.0994771
0.455058,0.356006,0.0990521
0.45419,0.354168,0.100022
0.452783,0.353391,0.0993925
0.454426,0.354869,0.0995568
0.451737,0.352156,0.0995808
0.454239,0.354478,0.0997603
0.453746,0.354226,0.0995196
0.4552,0.355555,0.0996446
0.479665,0.379941,0.0997244
0.453744,0.353785,0.0999589
0.454911,0.355112,0.0997994
0.395727,0.30592,0.0898065
0.394276,0.305075,0.0892004
0.395123,0.305564,0.0895594
0.396705,0.30724,0.0894649
0.396809,0.307272,0.0895371
0.395704,0.30634,0.0893644
0.394517,0.305204,0.0893135
0.395613,0.306623,0.08899
0.397306,0.307571,0.089734
0.399421,0.309568,0.0898531
0.397451,0.307509,0.0899412
0.394828,0.305382,0.0894457
0.395496,0.306225,0.0892715
0.400779,0.310564,0.0902155
0.398423,0.308077,0.0903458
0.395787,0.304918,0.0908689
0.394541,0.30563,0.0889114
0.397279,0.307832,0.0894463
0.395417,0.305551,0.0898661
0.393816,0.304783,0.089033
0.396239,0.306477,0.0897616
0.399431,0.309893,0.0895383
0.400945,0.311739,0.0892057
0.395188,0.305053,0.0901349
0.399494,0.310007,0.089487
0.394656,0.305272,0.0893839
0.395379,0.306495,0.0888842
0.395709,0.306396,0.0893123
0.396949,0.307177,0.0897717
0.39652,0.307093,0.0894274
0.396197,0.30621,0.0899864
0.39662,0.30696,0.0896598
0.394331,0.304993,0.0893383
0.394342,0.305162,0.0891807
0.396071,0.307209,0.0888624
0.397232,0.308066,0.0891655
0.395271,0.306327,0.088944
0.395981,0.307437,0.088544
0.396755,0.307979,0.0887765
0.395719,0.306196,0.0895237
0.395818,0.306195,0.0896227
0.397356,0.308228,0.0891275
0.394153,0.30493,0.0892233
0.397255,0.307445,0.0898094
0.397531,0.308854,0.0886765
0.396487,0.306118,0.0903688
0.449129,0.359417,0.0897126
0.395688,0.306423,0.0892656
0.394802,0.30525,0.0895514
0.420047,0.329369,0.0906781
0.393134,0.304014,0.0891199
0.396603,0.306843,0.0897597
0.396049,0.306989,0.08906
0.400071,0.30784,0.0922307
0.394801,0.306013,0.0887884
0.396846,0.307202,0.0896432
0.394971,0.306172,0.0887989
0.395226,0.305672,0.0895541
0.39542,0.307087,0.0883334
0.394597,0.305582,0.089014
0.397525,0.307438,0.090087
0.425775,0.336171,0.0896034
0.399333,0.309943,0.0893904
0.394952,0.305254,0.0896976
0.394691,0.305616,0.0890751
0.393969,0.305126,0.088843
0.396854,0.307974,0.0888794
0.397472,0.307772,0.0897001
0.398704,0.309653,0.0890507
0.395045,0.305508,0.089537
0.403931,0.310433,0.0934983
0.394401,0.305574,0.0888269
0.395594,0.306194,0.0894
0.397653,0.307498,0.0901553
0.397334,0.308213,0.0891216
0.399168,0.306185,0.0929822
0.396432,0.307393,0.0890394
0.398741,0.306247,0.0924933
0.396155,0.307004,0.089151
0.397116,0.307705,0.0894109
0.396528,0.306927,0.089601
0.394578,0.305228,0.0893505
0.398426,0.308154,0.0902717
0.397152,0.30778,0.0893713
0.397602,0.307941,0.0896615
0.398562,0.308349,0.0902136
0.394884,0.305231,0.0896531
0.398185,0.308473,0.0897118
0.395388,0.3058,0.0895875
0.397224,0.308374,0.0888499
0.397345,0.307467,0.0898784
0.401615,0.312882,0.0887328
0.396578,0.306637,0.0899407
0.394082,0.304655,0.0894265
0.394773,0.306049,0.0887241
0.398871,0.308985,0.0898865
0.399214,0.309228,0.089986
0.397429,0.307674,0.0897552
0.397227,0.307369,0.0898587
0.396612,0.307302,0.0893108
0.382099,0.291069,0.0910306
0.382176,0.290978,0.091198
0.380539,0.289575,0.0909639
0.384404,0.293352,0.0910519
0.380096,0.288851,0.0912452
0.382091,0.290453,0.0916377
0.380986,0.289631,0.0913555
0.381444,0.289945,0.0914983
0.380677,0.289113,0.0915648
0.380864,0.289702,0.0911622
0.377987,0.287454,0.0905329
0.380508,0.289157,0.0913512
0.38038,0.289835,0.0905449
0.380845,0.289945,0.0909008
0.380379,0.289499,0.09088
0.382886,0.292266,0.0906199
0.381608,0.290286,0.0913223
0.379435,0.288258,0.0911766
0.380862,0.29037,0.0904913
0.381224,0.28969,0.0915335
0.381835,0.290917,0.0909184
0.380881,0.289656,0.0912256
0.380366,0.28927,0.0910951
0.381638,0.290421,0.0912172
0.381063,0.289762,0.0913011
0.382223,0.290773,0.09145
0.381377,0.29052,0.0908573
0.381832,0.290898,0.090934
0.382365,0.291132,0.0912323
0.386185,0.293967,0.0922177
0.380728,0.289214,0.0915137
0.38077,0.289324,0.0914451
0.381414,0.290089,0.091325
0.382409,0.291202,0.0912077
0.384421,0.293316,0.0911055
0.400337,0.309149,0.0911878
0.380999,0.289601,0.0913978
0.384573,0.29341,0.0911627
0.37986,0.288767,0.0910931
0.383258,0.291757,0.0915008
0.381162,0.290153,0.0910083
0.400531,0.310509,0.0900216
0.380484,0.289715,0.090769
0.394991,0.304119,0.0908727
0.38326,0.292243,0.0910174
0.380611,0.289372,0.0912384
0.379471,0.288792,0.0906791
0.386728,0.294416,0.0923116
0.400005,0.308402,0.0916029
0.391063,0.300018,0.0910454
0.400625,0.310066,0.0905589
0.381229,0.289908,0.0913202
0.398753,0.307787,0.090966
0.381796,0.290912,0.0908837
0.402888,0.311465,0.091423
0.382493,0.290386,0.0921076
0.380082,0.288699,0.0913829
0.38216,0.291098,0.0910615
0.380667,0.289637,0.0910291
0.380667,0.289429,0.0912382
0.380581,0.289711,0.09087
0.382481,0.291389,0.0910916
0.382335,0.290782,0.0915537
0.400235,0.309363,0.0908713
0.381695,0.290682,0.0910123
0.382935,0.291951,0.0909836
0.381574,0.289898,0.0916753
0.381212,0.290041,0.0911711
0.3981,0.306834,0.0912657
0.400129,0.308798,0.0913301
0.39866,0.30742,0.0912393
0.380245,0.289387,0.0908576
0.399843,0.308614,0.0912287
0.380421,0.289031,0.0913904
0.401209,0.310092,0.0911168
0.379894,0.288928,0.0909662
0.381987,0.290504,0.0914834
0.400716,0.309395,0.0913201
0.397461,0.306014,0.0914466
0.401047,0.309793,0.0912535
0.380951,0.289873,0.0910786
0.402353,0.30995,0.0924026
0.380995,0.289072,0.0919233
0.408481,0.317344,0.0911362
0.385876,0.294228,0.0916483
0.381316,0.289966,0.0913498
0.380234,0.289331,0.0909032
0.380051,0.288838,0.0912132
0.382556,0.291406,0.0911494
0.382524,0.291164,0.0913593
0.38315,0.291561,0.0915885
0.38262,0.291362,0.0912582
0.379762,0.289133,0.090629
0.382579,0.29148,0.0910987
0.381103,0.290063,0.0910402
0.380857,0.289623,0.0912347
0.382939,0.291753,0.0911861
0.38402,0.292812,0.0912075
0.381172,0.290161,0.0910107
0.381904,0.290516,0.0913879
0.260589,0.196027,0.0645616
0.262222,0.197499,0.0647233
0.261065,0.196218,0.0648466
0.261875,0.197301,0.064574
0.262398,0.197902,0.0644957
0.261065,0.196454,0.0646102
0.260815,0.19609,0.0647248
0.260806,0.196192,0.0646136
0.262999,0.198218,0.0647812
0.262508,0.198071,0.0644364
0.262081,0.197548,0.0645326
0.260038,0.195483,0.0645549
0.261438,0.19681,0.0646278
0.260776,0.196073,0.0647025
0.260484,0.195595,0.0648889
0.260329,0.195478,0.0648515
0.261259,0.196526,0.0647333
0.261115,0.196623,0.0644918
0.260884,0.196164,0.0647196
0.262173,0.197521,0.0646526
0.262299,0.197533,0.0647658
0.260538,0.195814,0.064724
0.262303,0.197595,0.0647076
0.260595,0.196134,0.0644605
0.263691,0.198714,0.0649764
0.263391,0.198925,0.064466
0.262789,0.198157,0.0646314
0.260118,0.195388,0.06473
0.260766,0.19618,0.0645864
0.260772,0.195847,0.0649247
0.26189,0.197533,0.0643576
0.261837,0.197087,0.0647493
0.260325,0.195696,0.0646287
0.260647,0.195922,0.0647251
0.261469,0.196407,0.0650617
0.261233,0.196349,0.0648839
0.261773,0.196895,0.0648779
0.262239,0.197247,0.0649924
0.260619,0.195967,0.0646517
0.261844,0.196737,0.0651068
0.263641,0.198924,0.0647164
0.262139,0.197386,0.0647528
0.261955,0.19727,0.0646848
0.260686,0.196388,0.0642979
0.29693,0.231977,0.064953
0.260161,0.195373,0.0647876
0.260972,0.196476,0.0644959
0.261871,0.196725,0.0651457
0.280666,0.215849,0.064817
0.278469,0.213972,0.0644969
0.263114,0.198487,0.0646261
0.27944,0.214769,0.0646701
0.280945,0.215807,0.0651386
0.261803,0.196693,0.0651097
0.260829,0.196079,0.0647497
0.260145,0.195678,0.0644675
0.260174,0.195352,0.0648216
0.261516,0.196867,0.0646482
0.261519,0.197003,0.064516
0.261454,0.196978,0.0644758
0.260015,0.195491,0.064524
0.260969,0.196433,0.0645366
0.262109,0.197208,0.0649014
0.261931,0.197183,0.0647476
0.261039,0.19603,0.0650089
0.260781,0.196099,0.0646819
0.26172,0.19709,0.0646297
0.259476,0.194902,0.0645744
0.262661,0.198134,0.0645274
0.262706,0.197798,0.0649073
0.260675,0.195798,0.064877
0.262756,0.197647,0.0651091
0.26108,0.196252,0.0648283
0.262054,0.196878,0.0651753
0.262221,0.197274,0.0649466
0.261368,0.196233,0.065135
0.260751,0.195683,0.0650678
0.260994,0.196322,0.0646715
0.261858,0.196988,0.0648706
0.262688,0.198239,0.0644497
0.262727,0.197937,0.0647899
0.260868,0.195989,0.0648791
0.261319,0.196412,0.0649068
0.260559,0.195864,0.0646954
0.262727,0.1977,0.0650271
0.262218,0.197431,0.0647872
0.262007,0.197355,0.0646517
0.260584,0.195709,0.0648745
0.260841,0.195767,0.0650745
0.263539,0.198593,0.064946
0.26134,0.196729,0.0646111
0.261774,0.196324,0.0654499
0.261374,0.195526,0.0658478
0.262498,0.197981,0.0645174
0.260795,0.196173,0.0646215
0.261993,0.1972,0.0647929
0.262156,0.197349,0.0648074
0.261453,0.19632,0.0651334
0.261234,0.196685,0.064549
0.260085,0.195269,0.064816
0.463285,0.363828,0.099457
0.422391,0.323645,0.0987455
0.440809,0.331641,0.109168
0.43578,0.336873,0.0989068
0.434143,0.338382,0.0957607
0.417423,0.320856,0.0965663
0.418539,0.322484,0.0960552
0.420874,0.322558,0.0983157
0.417238,0.321187,0.0960504
0.423657,0.325722,0.0979345
0.418711,0.322147,0.0965639
0.419448,0.323339,0.0961084
0.416835,0.321076,0.0957594
0.419699,0.323671,0.0960277
0.417399,0.321043,0.096356
0.417657,0.321109,0.0965482
0.420968,0.323741,0.097227
0.418408,0.321233,0.0971748
0.420283,0.3229,0.0973829
0.418151,0.322239,0.0959118
0.417421,0.321606,0.0958144
0.416421,0.320105,0.096316
0.416896,0.320684,0.0962118
0.416984,0.321443,0.095541
0.418356,0.322556,0.0958001
0.419835,0.324136,0.0956989
0.456432,0.344216,0.112216
0.469999,0.374438,0.095561
0.493126,0.376909,0.116217
0.418905,0.3214,0.0975047
0.472132,0.37454,0.0975919
0.418715,0.320937,0.0977785
0.420704,0.323842,0.096862
0.420065,0.323556,0.0965088
0.419775,0.323222,0.096553
0.421871,0.323125,0.098746
0.420441,0.323274,0.0971673
0.417032,0.320659,0.0963728
0.419747,0.321909,0.0978378
0.424911,0.327652,0.0972595
0.419378,0.322523,0.0968555
0.418489,0.322393,0.0960963
0.417454,0.320807,0.0966471
0.435507,0.338619,0.0968877
0.419893,0.323071,0.0968218
0.436283,0.33975,0.0965327
0.420971,0.324714,0.0962571
0.420523,0.323737,0.0967862
0.419967,0.322879,0.0970873
0.418508,0.321189,0.0973184
0.4186,0.321813,0.096787
0.417853,0.32113,0.0967225
0.44222,0.345648,0.0965721
0.419237,0.32278,0.096457
0.417726,0.321305,0.096421
0.417516,0.321331,0.0961848
0.418395,0.321569,0.0968253
0.421625,0.325009,0.0966162
0.419713,0.324093,0.0956197
0.419572,0.323455,0.0961171
0.418073,0.320396,0.0976763
0.422054,0.324549,0.0975045
0.419651,0.321291,0.09836
0.418365,0.321825,0.0965391
0.419705,0.323459,0.0962458
0.418605,0.321842,0.0967629
0.422232,0.324405,0.0978274
0.434524,0.338458,0.0960652
0.417925,0.322195,0.0957296
0.419195,0.323569,0.0956256
0.417366,0.321471,0.0958947
0.418854,0.322845,0.0960089
0.416429,0.320996,0.0954326
0.416267,0.320013,0.0962538
0.419337,0.322058,0.0972789
0.416563,0.320942,0.0956217
0.415822,0.320224,0.0955973
0.417494,0.321877,0.0956177
0.418177,0.323069,0.0951076
0.417259,0.321026,0.0962327
0.419067,0.322847,0.0962199
0.419534,0.322464,0.0970699
0.419054,0.322913,0.0961405
0.417204,0.321369,0.0958346
0.417594,0.321914,0.09568
0.419703,0.323766,0.0959367
0.417727,0.32151,0.0962164
0.417771,0.322433,0.0953378
0.44931,0.353561,0.095749
0.418064,0.322473,0.0955907
0.417609,0.322066,0.0955422
0.419256,0.322918,0.0963386
0.438065,0.341897,0.0961679
0.419251,0.322483,0.0967682
0.418113,0.321354,0.0967585
0.420519,0.32418,0.0963388
0.419069,0.321778,0.0972905
0.418582,0.321642,0.0969401
0.419954,0.322387,0.0975664
0.419792,0.323176,0.0966159
0.2715,0.205566,0.0659342
0.273101,0.206199,0.0669015
0.272163,0.205927,0.066236
0.272597,0.206412,0.0661842
0.272852,0.206607,0.0662449
0.27299,0.206929,0.06606
0.271709,0.205724,0.0659845
0.272363,0.206397,0.0659657
0.271888,0.206012,0.0658751
0.27411,0.207517,0.0665921
0.272021,0.206125,0.0658955
0.275426,0.208275,0.0671505
0.273204,0.206304,0.0668995
0.274511,0.207917,0.066594
0.272735,0.20637,0.0663645
0.274098,0.207136,0.0669614
0.273126,0.206567,0.0665591
0.272355,0.205621,0.0667335
0.277804,0.21137,0.066434
0.297561,0.23122,0.0663405
0.307712,0.241494,0.0662177
0.274481,0.207281,0.0671996
0.274644,0.208057,0.0665872
0.273875,0.207465,0.0664105
0.272403,0.205824,0.0665792
0.272139,0.205936,0.0662026
0.272271,0.206108,0.0661635
0.271898,0.205871,0.0660266
0.270633,0.204667,0.0659667
0.273068,0.207161,0.0659072
0.271701,0.205595,0.0661055
0.286135,0.219765,0.0663707
0.272144,0.205658,0.066486
0.273423,0.207241,0.0661817
0.272121,0.205993,0.0661274
0.273147,0.206229,0.0669182
0.275129,0.207156,0.0679732
0.283697,0.217621,0.0660762
0.290164,0.224001,0.0661626
0.271651,0.205435,0.0662152
0.272571,0.206292,0.0662792
0.273995,0.207368,0.0666264
0.274839,0.208779,0.0660602
0.272955,0.206662,0.0662927
0.273905,0.207823,0.0660825
0.273832,0.207693,0.0661388
0.272315,0.205943,0.0663714
0.274363,0.208365,0.0659986
0.27467,0.208574,0.0660956
0.273752,0.207351,0.0664016
0.274948,0.208372,0.0665751
0.273459,0.207038,0.0664215
0.274091,0.208015,0.0660756
0.273278,0.206794,0.0664835
0.274886,0.208408,0.0664778
0.274589,0.208042,0.0665467
0.272408,0.206408,0.0660007
0.27281,0.206801,0.0660088
0.273695,0.207704,0.0659911
0.272073,0.205948,0.0661246
0.274658,0.207833,0.0668248
0.272668,0.206459,0.0662083
0.274275,0.208021,0.0662541
0.272247,0.206015,0.0662322
0.276448,0.210373,0.0660756
0.273425,0.207031,0.0663939
0.273135,0.206762,0.0663731
0.274266,0.207648,0.0666181
0.28854,0.22223,0.0663099
0.27368,0.207624,0.0660557
0.272633,0.20651,0.0661231
0.27329,0.206832,0.066458
0.274737,0.208553,0.0661832
0.273275,0.207034,0.066241
0.272237,0.205568,0.0666689
0.296421,0.230397,0.0660241
0.272281,0.206021,0.0662595
0.273157,0.206763,0.0663943
0.272243,0.206194,0.066049
0.272124,0.205936,0.0661878
0.274967,0.208775,0.0661921
0.273057,0.206351,0.066706
0.273018,0.206926,0.0660913
0.271741,0.205589,0.0661518
0.274042,0.207219,0.0668223
0.273275,0.2065,0.0667756
0.273538,0.207164,0.0663739
0.272563,0.206125,0.066438
0.273506,0.207229,0.0662768
0.271763,0.205498,0.0662648
0.275145,0.208245,0.0669002
0.273561,0.207002,0.0665589
0.272119,0.205899,0.06622
0.272017,0.20583,0.0661866
0.272378,0.205875,0.0665023
0.274093,0.207264,0.0668292
0.273796,0.207563,0.0662331
0.271962,0.20573,0.0662317
0.273749,0.207482,0.0662665
0.272856,0.206622,0.0662337
0.297487,0.233396,0.0640902
0.289005,0.225327,0.0636777
0.292035,0.227728,0.0643062
0.271666,0.207896,0.06377
0.270644,0.206926,0.0637184
0.272,0.208316,0.0636842
0.270436,0.20626,0.0641758
0.271456,0.207368,0.0640875
0.272717,0.208437,0.0642799
0.270861,0.207221,0.0636407
0.271032,0.206697,0.0643351
0.271752,0.20704,0.0647121
0.271103,0.207315,0.0637871
0.289142,0.225626,0.0635162
0.272505,0.207971,0.0645341
0.271513,0.207987,0.063525
0.273181,0.208802,0.0643789
0.272961,0.209225,0.0637363
0.308331,0.244381,0.0639505
0.290541,0.226456,0.0640848
0.291271,0.22713,0.064141
0.269843,0.206324,0.0635193
0.290387,0.226671,0.0637156
0.271068,0.207208,0.0638596
0.288665,0.224834,0.063831
0.28976,0.225778,0.0639814
0.289871,0.225913,0.0639581
0.27225,0.208142,0.0641081
0.271277,0.207604,0.0636727
0.272292,0.20864,0.0636512
0.314791,0.25079,0.0640003
0.286567,0.221832,0.064735
0.290687,0.226987,0.0637003
0.288134,0.224453,0.063681
0.290022,0.22638,0.0636424
0.309645,0.245265,0.06438
0.322875,0.242544,0.0803316
0.27232,0.208436,0.0638835
0.291185,0.227476,0.0637092
0.270921,0.207207,0.0637141
0.270659,0.206925,0.0637333
0.269974,0.206151,0.0638236
0.270922,0.207239,0.0636831
0.271398,0.20808,0.0633181
0.26971,0.206162,0.0635476
0.269328,0.205567,0.0637607
0.269545,0.205923,0.0636225
0.271855,0.208258,0.0635966
0.270638,0.20701,0.0636277
0.273729,0.209939,0.0637903
0.269968,0.206243,0.0637247
0.270419,0.206394,0.0640247
0.271034,0.207198,0.0638358
0.27164,0.207512,0.0641277
0.270218,0.20623,0.0639886
0.269468,0.205899,0.0635683
0.271678,0.207733,0.0639453
0.271857,0.208274,0.063583
0.270735,0.206965,0.0637693
0.271131,0.20741,0.0637212
0.271706,0.208024,0.0636822
0.271998,0.208271,0.063727
0.288505,0.224944,0.0635609
0.269938,0.206245,0.063693
0.26972,0.206185,0.0635355
0.289132,0.225306,0.0638264
0.271019,0.207088,0.0639311
0.27125,0.207348,0.0639019
0.270661,0.20705,0.0636112
0.270493,0.206259,0.0642336
0.271013,0.207397,0.063616
0.26958,0.205748,0.0638322
0.270301,0.206527,0.0637733
0.27238,0.208223,0.0641571
0.270743,0.20725,0.0634931
0.271552,0.207989,0.0635623
0.272025,0.208023,0.064002
0.2715,0.207743,0.0637574
0.273001,0.20912,0.0638806
0.271091,0.206953,0.0641383
0.270665,0.206984,0.0636806
0.27091,0.207188,0.0637216
0.271076,0.207055,0.0640215
0.272283,0.208171,0.0641115
0.270278,0.206788,0.0634905
0.271152,0.207192,0.0639591
0.270834,0.206757,0.0640762
0.270847,0.206546,0.0643006
0.270466,0.206706,0.0637603
0.271883,0.207982,0.0639011
0.272476,0.20828,0.064196
0.27185,0.20786,0.0639901
0.271208,0.207385,0.063822
0.270952,0.206872,0.06408
0.271415,0.207734,0.0636815
0.272506,0.208318,0.0641878
0.269228,0.205545,0.0636826
0.270974,0.207084,0.0638902
0.272967,0.208891,0.0640755
0.271505,0.207423,0.064082
0.464205,0.359705,0.1045
0.459757,0.355717,0.10404
0.46442,0.359913,0.104507
0.460761,0.356615,0.104146
0.462818,0.358481,0.104337
0.465247,0.360374,0.104873
0.462687,0.35802,0.104667
0.462005,0.358191,0.103814
0.459647,0.355945,0.103702
0.464193,0.35977,0.104423
0.460373,0.356625,0.103748
0.461669,0.357096,0.104573
0.462831,0.358717,0.104114
0.479934,0.375681,0.104252
0.461077,0.357337,0.10374
0.46138,0.357275,0.104105
0.497316,0.393614,0.103702
0.46279,0.358344,0.104446
0.464331,0.359797,0.104533
0.463515,0.359922,0.103593
0.46124,0.357525,0.103715
0.459458,0.356685,0.102773
0.460258,0.355852,0.104406
0.480657,0.377157,0.103499
0.488119,0.384236,0.103883
0.462135,0.357616,0.104519
0.460516,0.357462,0.103054
0.462989,0.358692,0.104297
0.483675,0.379426,0.104248
0.460199,0.356315,0.103883
0.462475,0.357696,0.10478
0.480046,0.376385,0.103662
0.463071,0.358776,0.104295
0.459823,0.356551,0.103272
0.460146,0.355948,0.104198
0.463887,0.359003,0.104884
0.482852,0.377915,0.104937
0.47842,0.374621,0.103799
0.466121,0.36161,0.104511
0.47839,0.374506,0.103884
0.488983,0.37622,0.112763
0.555081,0.450399,0.104682
0.46314,0.358747,0.104393
0.46091,0.356706,0.104204
0.463175,0.359277,0.103898
0.463322,0.358754,0.104568
0.463912,0.358907,0.105005
0.462047,0.358144,0.103903
0.461984,0.357354,0.10463
0.464448,0.360071,0.104377
0.462386,0.358008,0.104378
0.461894,0.35714,0.104754
0.461683,0.358048,0.103635
0.460083,0.356592,0.103491
0.462028,0.358096,0.103932
0.464379,0.360134,0.104246
0.462718,0.358078,0.10464
0.481576,0.377321,0.104256
0.483008,0.378445,0.104563
0.460504,0.356588,0.103916
0.461856,0.357863,0.103993
0.461992,0.358048,0.103944
0.462618,0.358491,0.104126
0.462455,0.356631,0.105824
0.462244,0.358122,0.104122
0.463183,0.359249,0.103934
0.459706,0.355829,0.103877
0.461875,0.357341,0.104535
0.483718,0.37968,0.104039
0.481348,0.377561,0.103787
0.482086,0.378167,0.103919
0.485953,0.381222,0.104731
0.463201,0.358368,0.104832
0.509065,0.404557,0.104508
0.522774,0.418561,0.104213
0.479016,0.374231,0.104785
0.479305,0.375055,0.10425
0.481159,0.376442,0.104717
0.488882,0.3848,0.104082
0.482864,0.378675,0.104189
0.462833,0.359066,0.103767
0.463343,0.359405,0.103938
0.488512,0.384146,0.104366
0.478581,0.374871,0.10371
0.492074,0.388219,0.103855
0.464944,0.3601,0.104843
0.461079,0.35698,0.104099
0.461686,0.357551,0.104134
0.461063,0.35707,0.103993
0.480085,0.376034,0.104051
0.484557,0.37959,0.104968
0.479811,0.375717,0.104095
0.481924,0.377491,0.104434
0.483857,0.379548,0.10431
0.485397,0.380173,0.105224
0.482084,0.3777,0.104384
0.464614,0.360167,0.104447
0.459652,0.355775,0.103877
0.511357,0.406465,0.104892
0.480106,0.37618,0.103926
0.292355,0.219235,0.0731201
0.291577,0.218623,0.0729538
0.292306,0.219466,0.0728402
0.291249,0.218175,0.073074
0.291704,0.218249,0.0734556
0.295026,0.221984,0.0730425
0.294125,0.22047,0.0736551
0.311113,0.23785,0.0732624
0.295339,0.221919,0.0734203
0.293191,0.220374,0.0728167
0.293556,0.220838,0.0727185
0.294464,0.221185,0.0732796
0.294544,0.221078,0.073466
0.308819,0.235681,0.073138
0.311366,0.238116,0.0732494
0.296132,0.222945,0.0731868
0.292926,0.219861,0.0730655
0.29246,0.21918,0.0732794
0.292079,0.218641,0.0734383
0.290992,0.217894,0.0730982
0.291678,0.218787,0.0728912
0.293771,0.220206,0.0735652
0.292986,0.219921,0.0730645
0.295599,0.222274,0.0733253
0.320417,0.247176,0.0732405
0.291924,0.218885,0.0730386
0.292564,0.219616,0.0729476
0.310451,0.236899,0.073552
0.29265,0.219042,0.0736077
0.294985,0.221601,0.073384
0.292039,0.219228,0.0728114
0.311209,0.238176,0.0730336
0.292876,0.219304,0.0735714
0.292179,0.218617,0.0735623
0.29398,0.219644,0.074335
0.29524,0.222101,0.0731393
0.292071,0.218754,0.0733171
0.292721,0.219234,0.0734868
0.294316,0.22051,0.0738056
0.294545,0.22119,0.0733548
0.294151,0.22082,0.0733316
0.29459,0.2208,0.0737902
0.293018,0.219747,0.0732702
0.295251,0.221899,0.0733517
0.294403,0.220979,0.0734239
0.292377,0.218394,0.0739826
0.293404,0.219961,0.0734426
0.292616,0.218843,0.0737729
0.293479,0.220553,0.0729258
0.291273,0.217941,0.0733317
0.291498,0.218448,0.0730501
0.298228,0.22431,0.0739182
0.293361,0.219949,0.0734124
0.292821,0.219669,0.0731521
0.294271,0.220659,0.0736116
0.317147,0.243419,0.0737283
0.294227,0.220673,0.0735547
0.292772,0.219759,0.0730126
0.294275,0.220995,0.0732798
0.294383,0.220921,0.0734619
0.291732,0.218403,0.0733287
0.294577,0.220948,0.0736291
0.294739,0.221392,0.0733466
0.293652,0.220442,0.0732102
0.295119,0.22173,0.0733888
0.293996,0.22047,0.0735257
0.295231,0.221144,0.0740873
0.294909,0.220865,0.0740437
0.296582,0.223278,0.0733044
0.296129,0.222281,0.0738476
0.293414,0.220145,0.0732695
0.292255,0.219003,0.0732522
0.292582,0.219513,0.0730689
0.294146,0.220984,0.0731619
0.293459,0.220192,0.0732671
0.292309,0.219127,0.0731823
0.293388,0.219945,0.0734431
0.293677,0.220566,0.0731104
0.294982,0.220959,0.0740226
0.293013,0.219587,0.0734262
0.293934,0.220717,0.073217
0.293028,0.219693,0.073335
0.29418,0.22062,0.0735601
0.294036,0.219813,0.0742233
0.291828,0.218743,0.0730852
0.2944,0.220926,0.0734745
0.29393,0.220483,0.0734466
0.293432,0.219667,0.0737647
0.29489,0.221702,0.0731872
0.29306,0.219523,0.0735365
0.293311,0.219584,0.0737267
0.29441,0.220948,0.0734625
0.295176,0.221374,0.0738015
0.29265,0.219424,0.0732261
0.290797,0.217579,0.0732181
0.292339,0.219188,0.0731509
0.295642,0.222474,0.0731684
0.294091,0.220467,0.0736238
0.292319,0.219052,0.0732665
0.294443,0.220915,0.0735286
0.29149,0.221027,0.0704627
0.29191,0.220939,0.0709708
0.289915,0.219428,0.0704867
0.29097,0.22036,0.0706097
0.294693,0.224008,0.0706844
0.29113,0.220545,0.0705849
0.290554,0.219993,0.070561
0.291073,0.220738,0.0703348
0.290874,0.220274,0.0705993
0.290527,0.220127,0.0704002
0.290946,0.220107,0.0708393
0.290427,0.219727,0.0706996
0.29326,0.222237,0.0710227
0.292261,0.221742,0.0705186
0.290291,0.220054,0.0702373
0.291882,0.221054,0.0708281
0.290711,0.220012,0.0706995
0.289377,0.218799,0.0705774
0.291048,0.220448,0.0705996
0.291488,0.220576,0.0709125
0.29065,0.22003,0.0706196
0.292658,0.221999,0.0706589
0.288768,0.218236,0.0705321
0.289974,0.219343,0.0706304
0.290382,0.219826,0.0705563
0.293401,0.222477,0.0709233
0.290605,0.219997,0.0706074
0.308778,0.237686,0.0710915
0.290613,0.220378,0.070235
0.309811,0.239177,0.0706341
0.308967,0.238652,0.0703153
0.291457,0.220853,0.0706036
0.30799,0.237115,0.0708744
0.288749,0.218252,0.0704974
0.308697,0.237972,0.0707246
0.291492,0.220846,0.0706461
0.290481,0.220192,0.0702885
0.292011,0.221636,0.0703748
0.291104,0.22081,0.0702932
0.290329,0.219778,0.0705508
0.309022,0.238107,0.0709155
0.308907,0.238479,0.0704278
0.291572,0.220937,0.0706345
0.291532,0.220959,0.0705734
0.291817,0.22132,0.0704964
0.289146,0.218844,0.0703026
0.2907,0.220051,0.0706492
0.292433,0.221412,0.0710206
0.297176,0.226895,0.070281
0.311035,0.239776,0.0712589
0.289386,0.219111,0.0702745
0.293432,0.222772,0.07066
0.291027,0.220088,0.0709392
0.291363,0.220562,0.0708004
0.29147,0.220428,0.0710418
0.290447,0.219518,0.0709286
0.291714,0.221083,0.0706319
0.290028,0.21943,0.0705979
0.313549,0.243148,0.0704009
0.291217,0.220869,0.0703478
0.292608,0.221688,0.0709204
0.305927,0.235495,0.0704319
0.289611,0.219413,0.0701978
0.291292,0.221007,0.0702859
0.290281,0.219969,0.0703117
0.292202,0.221734,0.0704683
0.291118,0.220078,0.0710397
0.306849,0.23636,0.0704885
0.292737,0.221903,0.0708343
0.293249,0.222363,0.0708861
0.291978,0.220953,0.071025
0.291382,0.22108,0.0703021
0.291824,0.221052,0.0707716
0.291556,0.220719,0.0708366
0.291079,0.220414,0.070665
0.288809,0.218684,0.0701253
0.292174,0.221648,0.0705264
0.293237,0.222339,0.0708982
0.326688,0.256017,0.0706706
0.308434,0.237645,0.0707892
0.307144,0.2367,0.0704441
0.291449,0.221116,0.0703327
0.290573,0.219996,0.0705772
0.289541,0.21911,0.0704314
0.291523,0.221013,0.0705101
0.290574,0.219726,0.0708484
0.29306,0.222344,0.0707155
0.292398,0.221898,0.0705005
0.292016,0.221612,0.070404
0.289692,0.219163,0.0705284
0.291939,0.220796,0.0711429
0.293071,0.222494,0.0705771
0.2917,0.221155,0.0705449
0.290862,0.2202,0.0706623
0.310762,0.240267,0.0704954
0.291008,0.220626,0.0703811
0.290889,0.220141,0.0707479
0.308295,0.237672,0.0706233
0.309169,0.238793,0.0703754
0.290531,0.2202,0.070331
0.453414,0.35365,0.0997638
0.452927,0.352604,0.100323
0.452539,0.352713,0.0998258
0.453009,0.352647,0.100362
0.452552,0.352588,0.0999634
0.485055,0.385241,0.0998131
0.452054,0.35257,0.0994837
0.453132,0.352916,0.100217
0.453344,0.353213,0.100131
0.452162,0.35196,0.100202
0.453513,0.353854,0.0996581
0.452041,0.352183,0.0998585
0.451124,0.351594,0.0995298
0.454433,0.354526,0.0999074
0.453256,0.353824,0.0994323
0.450642,0.350837,0.0998052
0.451286,0.351148,0.100137
0.453065,0.353045,0.10002
0.45153,0.351562,0.0999686
0.452588,0.352145,0.100443
0.453069,0.352967,0.100102
0.457015,0.357426,0.0995893
0.452332,0.351783,0.100549
0.453236,0.352385,0.10085
0.453108,0.352447,0.100661
0.453441,0.353056,0.100385
0.453208,0.35293,0.100278
0.45098,0.350472,0.100508
0.453455,0.353143,0.100312
0.451338,0.351139,0.100199
0.453118,0.352443,0.100675
0.452762,0.352995,0.0997668
0.470569,0.370479,0.10009
0.452655,0.35258,0.100075
0.453844,0.353695,0.100149
0.451221,0.351274,0.0999473
0.452898,0.352772,0.100126
0.45285,0.351963,0.100886
0.455968,0.354803,0.101166
0.454351,0.354192,0.100159
0.452506,0.352569,0.0999365
0.452789,0.352486,0.100303
0.454793,0.354572,0.10022
0.452029,0.351789,0.10024
0.4526,0.352403,0.100197
0.451389,0.351334,0.100055
0.452112,0.351679,0.100433
0.453433,0.353426,0.100008
0.45105,0.351152,0.0998981
0.453049,0.352632,0.100417
0.451208,0.350696,0.100512
0.452508,0.352495,0.100013
0.45205,0.352273,0.099777
0.451293,0.351891,0.0994012
0.452828,0.352981,0.0998461
0.452733,0.353113,0.0996202
0.451142,0.351349,0.0997929
0.452383,0.351915,0.100468
0.450847,0.350979,0.0998682
0.452165,0.35292,0.0992452
0.452732,0.352824,0.0999075
0.455606,0.355511,0.100096
0.450736,0.350861,0.0998751
0.453097,0.35302,0.100077
0.452562,0.352698,0.0998642
0.453826,0.353894,0.0999318
0.451549,0.351508,0.100041
0.45192,0.351582,0.100338
0.453913,0.354096,0.0998174
0.480973,0.381104,0.0998692
0.453537,0.353392,0.100145
0.452588,0.352207,0.100381
0.45309,0.352903,0.100187
0.453615,0.353614,0.100001
0.452623,0.351908,0.100715
0.453937,0.353651,0.100286
0.450634,0.350901,0.0997334
0.452627,0.352064,0.100563
0.453873,0.35328,0.100592
0.453081,0.352531,0.100549
0.450786,0.35121,0.0995762
0.451863,0.351289,0.100574
0.453028,0.35321,0.0998178
0.453414,0.353299,0.100115
0.452987,0.352715,0.100272
0.451454,0.351287,0.100166
0.453263,0.353259,0.100004
0.451558,0.351951,0.0996072
0.450829,0.350578,0.100251
0.453161,0.352894,0.100267
0.453981,0.353915,0.100067
0.453282,0.353209,0.100073
0.452328,0.35246,0.0998672
0.45299,0.353172,0.099818
0.452506,0.352448,0.100058
0.454464,0.354088,0.100375
0.451402,0.351485,0.0999176
0.455713,0.35547,0.100243
0.452284,0.35155,0.100734
0.452425,0.352279,0.100145
0.274832,0.207833,0.0669986
0.273965,0.206819,0.0671458
0.275463,0.208258,0.0672054
0.27417,0.206763,0.0674068
0.273948,0.207012,0.0669355
0.274911,0.20772,0.0671909
0.273857,0.207144,0.0667133
0.275476,0.208338,0.0671377
0.272857,0.205865,0.0669921
0.275513,0.208172,0.0673409
0.274402,0.207264,0.0671377
0.274847,0.207623,0.0672237
0.273649,0.206145,0.0675043
0.273825,0.206172,0.0676528
0.273382,0.206377,0.0670047
0.272978,0.205815,0.0671626
0.271772,0.204983,0.0667898
0.274463,0.207441,0.0670212
0.275276,0.20822,0.0670557
0.275586,0.208158,0.0674284
0.276231,0.208877,0.0673545
0.276133,0.207956,0.0681773
0.276509,0.20892,0.0675891
0.275926,0.208269,0.0676571
0.273883,0.20667,0.0672138
0.277107,0.209875,0.0672319
0.273442,0.206476,0.0669662
0.27308,0.206278,0.0668018
0.274209,0.20721,0.0669985
0.274389,0.207342,0.0670472
0.275843,0.208729,0.0671145
0.275996,0.209058,0.0669384
0.275377,0.208375,0.0670013
0.27365,0.206476,0.067174
0.274877,0.207924,0.0669529
0.275593,0.205906,0.0696863
0.276072,0.208919,0.0671529
0.27462,0.207636,0.0669833
0.277201,0.210283,0.0669179
0.274137,0.20707,0.0670668
0.276038,0.208914,0.0671241
0.275387,0.208531,0.0668554
0.276631,0.209353,0.0672769
0.274601,0.207543,0.0670574
0.275432,0.20793,0.0675009
0.275439,0.207347,0.0680923
0.27461,0.207042,0.0675675
0.273808,0.206879,0.0669297
0.274154,0.207231,0.0669229
0.291023,0.224008,0.0670149
0.27325,0.205802,0.0674477
0.27346,0.206281,0.0671781
0.27605,0.208784,0.0672659
0.274216,0.207267,0.0669495
0.299665,0.23239,0.0672747
0.274615,0.207796,0.0668191
0.273396,0.206141,0.0672547
0.275185,0.20783,0.0673552
0.274649,0.207743,0.0669061
0.27655,0.209187,0.0673631
0.27667,0.209559,0.067111
0.274993,0.207558,0.0674345
0.275793,0.208415,0.0673784
0.275619,0.208544,0.0670751
0.275498,0.207841,0.0676569
0.277585,0.208852,0.0687327
0.293066,0.226224,0.0668412
0.272254,0.204995,0.0672588
0.293884,0.226832,0.0670513
0.274327,0.207356,0.0669704
0.306658,0.239378,0.06728
0.273635,0.20688,0.0667552
0.272653,0.205625,0.0670271
0.273772,0.206477,0.0672948
0.276155,0.208544,0.067611
0.273961,0.206937,0.0670236
0.275711,0.208727,0.0669838
0.274802,0.207479,0.0673228
0.273098,0.206453,0.0666454
0.273717,0.206744,0.0669734
0.27361,0.206049,0.0675612
0.282218,0.215154,0.0670641
0.275493,0.208545,0.0669479
0.274735,0.207915,0.0668199
0.274632,0.20754,0.0670923
0.275032,0.207898,0.0671339
0.273,0.206041,0.0669591
0.312079,0.245526,0.066552
0.274115,0.20751,0.0666044
0.290646,0.223774,0.0668713
0.275406,0.208304,0.0671022
0.276631,0.209264,0.067366
0.274326,0.207531,0.0667948
0.273792,0.206481,0.0673106
0.27305,0.206223,0.0668269
0.276056,0.209092,0.0669633
0.273616,0.206425,0.0671911
0.275722,0.208657,0.0670657
0.274025,0.206926,0.0670989
0.275016,0.207812,0.0672035
0.57967,0.458103,0.121567
0.578142,0.456195,0.121947
0.584534,0.462524,0.12201
0.578982,0.457525,0.121456
0.61128,0.489528,0.121752
0.577848,0.456387,0.121461
0.581832,0.458234,0.123598
0.58196,0.46042,0.12154
0.580218,0.458138,0.12208
0.577639,0.456128,0.12151
0.581217,0.458822,0.122395
0.578175,0.456719,0.121456
0.582373,0.460131,0.122242
0.586305,0.464058,0.122247
0.579833,0.45829,0.121543
0.613943,0.491606,0.122338
0.576858,0.45393,0.122928
0.581859,0.46048,0.121379
0.578354,0.456613,0.12174
0.5821,0.460307,0.121793
0.575888,0.454156,0.121731
0.619101,0.497123,0.121978
0.578189,0.455547,0.122643
0.57869,0.456852,0.121838
0.584098,0.462563,0.121536
0.577654,0.455869,0.121784
0.581924,0.460292,0.121632
0.581304,0.458789,0.122515
0.608266,0.486215,0.12205
0.579729,0.457714,0.122015
0.578089,0.45628,0.121809
0.582645,0.460774,0.12187
0.578647,0.457131,0.121515
0.577719,0.454945,0.122774
0.579261,0.457431,0.121829
0.57883,0.456831,0.121999
0.578835,0.456804,0.122031
0.580673,0.459012,0.121661
0.579532,0.457669,0.121864
0.580644,0.458392,0.122252
0.578239,0.456022,0.122217
0.581079,0.45906,0.122018
0.582844,0.460711,0.122133
0.580111,0.458685,0.121426
0.582057,0.460051,0.122005
0.575508,0.453512,0.121996
0.578803,0.456519,0.122283
0.580099,0.456753,0.123346
0.581469,0.459678,0.121791
0.584558,0.462107,0.122451
0.579436,0.457255,0.12218
0.581591,0.459853,0.121738
0.580911,0.458314,0.122597
0.579941,0.457987,0.121954
0.581332,0.458769,0.122563
0.576564,0.454389,0.122175
0.579433,0.457795,0.121638
0.579571,0.457314,0.122258
0.580412,0.458078,0.122334
0.581789,0.460183,0.121606
0.579163,0.456699,0.122465
0.577748,0.455303,0.122445
0.578589,0.456769,0.121819
0.581853,0.459424,0.122429
0.578788,0.45668,0.122108
0.581372,0.459314,0.122058
0.578197,0.455996,0.122201
0.580191,0.45671,0.123481
0.581696,0.458966,0.12273
0.582567,0.460215,0.122352
0.576857,0.45449,0.122367
0.579936,0.456009,0.123927
0.580472,0.458451,0.12202
0.577773,0.45555,0.122223
0.581826,0.460087,0.121739
0.58004,0.457411,0.122629
0.577812,0.455656,0.122155
0.579928,0.457793,0.122135
0.576977,0.454542,0.122435
0.581021,0.459178,0.121844
0.584436,0.462351,0.122085
0.580693,0.457469,0.123224
0.580616,0.457922,0.122694
0.58243,0.460424,0.122006
0.579781,0.458474,0.121307
0.579344,0.457335,0.122009
0.579683,0.457445,0.122237
0.581684,0.460061,0.121622
0.578972,0.457614,0.121359
0.580168,0.457672,0.122496
0.581253,0.459225,0.122028
0.578293,0.456164,0.122128
0.579491,0.457683,0.121807
0.581071,0.459264,0.121806
0.581068,0.459085,0.121984
0.581849,0.459358,0.122491
0.577038,0.455254,0.121783
0.580953,0.458055,0.122898
0.582705,0.460786,0.121919
0.578536,0.456413,0.122123


==> graphics/data/timings_500.csv <==
t,g,m
0.805585,0.645465,0.16012
0.802982,0.642365,0.160617
0.804135,0.643694,0.160441
0.806847,0.646428,0.160419
0.804169,0.644102,0.160067
0.803086,0.642523,0.160563
0.806809,0.646534,0.160275
0.802911,0.64287,0.160041
0.807786,0.647715,0.160071
0.826842,0.666278,0.160563
0.806467,0.646932,0.159535
0.803712,0.643907,0.159805
0.810124,0.649183,0.160941
0.824566,0.663419,0.161147
0.805392,0.645163,0.160229
0.803803,0.643306,0.160496
0.805243,0.64451,0.160733
0.804286,0.644235,0.160051
0.80648,0.647138,0.159342
0.80355,0.642788,0.160762
0.806732,0.645622,0.161109
0.804967,0.644542,0.160426
0.805529,0.645389,0.16014
0.826797,0.666753,0.160045
0.804633,0.645411,0.159222
0.805469,0.644955,0.160513
0.806591,0.647137,0.159454
0.823359,0.662897,0.160462
0.806237,0.646506,0.159731
0.801986,0.641766,0.16022
0.805642,0.645887,0.159755
0.806481,0.645987,0.160494
0.803574,0.643551,0.160023
0.821429,0.661657,0.159772
0.803313,0.643155,0.160158
0.804561,0.645755,0.158806
0.803274,0.643572,0.159702
0.803061,0.642116,0.160945
0.805038,0.644889,0.160149
0.804414,0.643948,0.160466
0.803253,0.642627,0.160626
0.808334,0.649289,0.159045
0.80642,0.646752,0.159668
0.803944,0.644065,0.159879
0.804543,0.644846,0.159697
0.8034,0.643546,0.159854
0.805364,0.646012,0.159352
0.804105,0.643324,0.160781
0.805456,0.644596,0.16086
0.824357,0.663808,0.16055
0.80556,0.646356,0.159204
0.803463,0.642521,0.160942
0.82182,0.662327,0.159494
0.802317,0.642414,0.159903
0.827932,0.668107,0.159825
0.82419,0.664513,0.159677
0.805764,0.645276,0.160488
0.804096,0.643418,0.160678
0.867538,0.708225,0.159313
0.803583,0.643476,0.160107
0.812795,0.653089,0.159707
0.803795,0.642351,0.161443
0.805325,0.644743,0.160582
0.806561,0.646477,0.160084
0.803772,0.643918,0.159854
0.80215,0.64276,0.15939
0.805133,0.64453,0.160602
0.803413,0.642709,0.160703
0.804211,0.643626,0.160585
0.803589,0.643063,0.160526
0.804588,0.644112,0.160476
0.80466,0.642727,0.161933
0.806367,0.646477,0.15989
0.804289,0.641928,0.162362
0.81355,0.653408,0.160142
0.803022,0.641566,0.161456
0.80269,0.641842,0.160848
0.805816,0.644343,0.161473
0.806363,0.64589,0.160473
0.803587,0.643877,0.15971
0.804382,0.644218,0.160164
0.804699,0.643765,0.160934
0.805472,0.645411,0.160061
0.805839,0.645594,0.160245
0.803181,0.643517,0.159664
0.844347,0.68373,0.160617
0.804274,0.641978,0.162296
0.803807,0.64321,0.160596
0.805589,0.645533,0.160056
0.804592,0.644006,0.160585
0.807405,0.646784,0.160621
0.803346,0.643965,0.159381
0.803189,0.643417,0.159772
0.808017,0.646758,0.161258
0.805569,0.645443,0.160126
0.805437,0.645544,0.159892
0.804914,0.643969,0.160944
0.804425,0.644627,0.159798
0.84396,0.6834,0.16056
0.804538,0.644056,0.160481
0.688462,0.530193,0.158269
0.68711,0.528678,0.158431
0.689807,0.531947,0.157859
0.691685,0.532463,0.159222
0.68855,0.530047,0.158504
0.690358,0.531655,0.158703
0.693206,0.534416,0.15879
0.691097,0.531985,0.159111
0.690774,0.531309,0.159465
0.693396,0.53405,0.159345
0.694926,0.534594,0.160332
0.691924,0.533306,0.158618
0.69286,0.532879,0.159981
0.688266,0.529395,0.158871
0.69033,0.531664,0.158666
0.701721,0.542869,0.158852
0.692587,0.533251,0.159336
0.691169,0.533119,0.15805
0.687383,0.52873,0.158652
0.686507,0.528125,0.158382
0.695211,0.535093,0.160118
0.687089,0.529449,0.157639
0.685975,0.529384,0.15659
0.687617,0.530493,0.157124
0.688973,0.532572,0.156401
0.688843,0.531809,0.157034
0.685964,0.528339,0.157625
0.68924,0.532656,0.156583
0.68838,0.53224,0.15614
0.691927,0.534854,0.157073
0.690402,0.533796,0.156606
0.688466,0.530014,0.158453
0.690455,0.53324,0.157215
0.692817,0.534758,0.158059
0.690009,0.532794,0.157215
0.685854,0.529255,0.156599
0.68385,0.527964,0.155886
0.684846,0.528443,0.156403
0.690024,0.53306,0.156964
0.685722,0.52826,0.157462
0.684171,0.527915,0.156257
0.710324,0.551019,0.159305
0.705445,0.549505,0.15594
0.695987,0.53765,0.158337
0.68579,0.529723,0.156067
0.68619,0.529264,0.156926
0.684329,0.528194,0.156135
0.68538,0.528255,0.157124
0.70544,0.548218,0.157222
0.710377,0.552778,0.157599
0.69047,0.533397,0.157072
0.689546,0.531943,0.157604
0.748876,0.592482,0.156394
0.683744,0.526872,0.156872
0.685974,0.527757,0.158217
0.688562,0.532107,0.156455
0.689479,0.532292,0.157187
0.686447,0.529376,0.157072
0.689938,0.53373,0.156207
0.689723,0.53255,0.157172
0.68692,0.529606,0.157314
0.707625,0.551381,0.156244
0.68932,0.532144,0.157176
0.701683,0.544522,0.157162
0.707733,0.551341,0.156392
0.708978,0.550942,0.158036
0.685465,0.528739,0.156726
0.688384,0.531363,0.157021
0.686359,0.529174,0.157185
0.686465,0.529158,0.157307
0.691839,0.536079,0.15576
0.688831,0.5318,0.157031
0.690724,0.533911,0.156813
0.68413,0.527894,0.156236
0.685472,0.528795,0.156677
0.688899,0.533274,0.155625
0.686845,0.530101,0.156744
0.689912,0.532641,0.157271
0.688209,0.531437,0.156772
0.684145,0.527678,0.156466
0.711424,0.554655,0.156769
0.68944,0.531515,0.157925
0.693382,0.536049,0.157333
0.690837,0.533307,0.15753
0.68559,0.528727,0.156862
0.689166,0.53273,0.156436
0.730508,0.571572,0.158936
0.68985,0.532296,0.157554
0.69071,0.53384,0.15687
0.686157,0.528405,0.157752
0.689957,0.532294,0.157662
0.706067,0.547211,0.158856
0.703476,0.545392,0.158084
0.705617,0.547155,0.158462
0.708854,0.551809,0.157045
0.701948,0.545621,0.156326
0.687705,0.530541,0.157164
0.685996,0.529156,0.15684
0.686265,0.529195,0.15707
0.685358,0.528126,0.157232
0.804855,0.629594,0.175261
0.809983,0.63488,0.175103
0.811787,0.636443,0.175344
0.810111,0.634874,0.175236
0.808468,0.632759,0.175708
0.819721,0.643214,0.176507
0.853594,0.677904,0.175689
0.824612,0.648653,0.175959
0.812026,0.635048,0.176978
0.815175,0.638276,0.176899
0.822796,0.647255,0.175541
0.853331,0.677563,0.175767
0.877646,0.701857,0.175789
0.811053,0.63581,0.175243
0.809697,0.634099,0.175598
0.811773,0.637269,0.174504
0.804958,0.631002,0.173955
0.833358,0.657717,0.175641
0.829842,0.655647,0.174195
0.828804,0.652492,0.176312
0.823905,0.647861,0.176045
0.813761,0.638955,0.174806
0.844394,0.669957,0.174437
0.827446,0.652186,0.17526
0.810896,0.637329,0.173568
0.898737,0.723479,0.175258
0.805703,0.632959,0.172744
0.824975,0.650709,0.174266
0.824274,0.649462,0.174812
0.826672,0.652508,0.174164
0.806476,0.63333,0.173146
0.824892,0.65054,0.174352
0.810164,0.635035,0.175129
0.805094,0.63118,0.173914
0.805727,0.630264,0.175463
0.814258,0.63867,0.175588
0.807717,0.631095,0.176623
0.807762,0.63249,0.175272
0.809508,0.634734,0.174774
0.812033,0.637573,0.174459
0.807709,0.632407,0.175302
0.809077,0.634405,0.174672
0.807716,0.632428,0.175288
0.811762,0.637065,0.174697
0.80796,0.632856,0.175104
0.807414,0.632455,0.174959
0.806635,0.631386,0.175249
0.807562,0.633813,0.17375
0.805979,0.631668,0.174311
0.805778,0.631553,0.174225
0.807891,0.632983,0.174908
0.806556,0.632419,0.174138
0.810211,0.634668,0.175543
0.808347,0.632654,0.175693
0.808528,0.633578,0.17495
0.822978,0.648673,0.174305
0.811363,0.635367,0.175996
0.812928,0.637482,0.175446
0.8125,0.637488,0.175012
0.810238,0.636546,0.173692
0.82728,0.654035,0.173245
0.822244,0.649117,0.173127
0.810083,0.637167,0.172916
0.811237,0.637223,0.174013
0.825983,0.653114,0.172869
0.823355,0.651212,0.172143
0.805472,0.633161,0.172311
0.803736,0.631391,0.172344
0.807151,0.634637,0.172514
0.816201,0.64284,0.173361
0.80944,0.636865,0.172574
0.823882,0.651464,0.172418
0.827188,0.653227,0.173961
0.808728,0.636589,0.172139
0.808631,0.634678,0.173953
0.803238,0.630144,0.173093
0.807057,0.634186,0.172871
0.803637,0.630927,0.17271
0.806313,0.632428,0.173886
0.803899,0.631553,0.172345
0.81091,0.638056,0.172854
0.806742,0.632913,0.173829
0.807815,0.634611,0.173203
0.80746,0.633318,0.174142
0.809521,0.636106,0.173416
0.80833,0.633198,0.175132
0.811569,0.637576,0.173993
0.808465,0.634493,0.173972
0.810766,0.636181,0.174585
0.809476,0.635743,0.173733
0.804823,0.630343,0.174479
0.811453,0.637957,0.173496
0.813047,0.636915,0.176132
0.811278,0.636451,0.174826
0.811196,0.637088,0.174108
0.810962,0.636971,0.173991
0.804014,0.630892,0.173121
0.825042,0.651725,0.173317
0.82582,0.65246,0.17336
0.833437,0.660094,0.173344
0.840095,0.665504,0.174591
0.84862,0.674392,0.174229
0.847638,0.673254,0.174384
0.848386,0.673261,0.175125
0.869693,0.694171,0.175522
0.86438,0.689095,0.175285
0.847108,0.672211,0.174897
0.839519,0.664452,0.175067
0.849946,0.673752,0.176194
0.842805,0.667867,0.174938
0.84586,0.670513,0.175347
0.848048,0.672022,0.176026
0.841958,0.665701,0.176257
0.849261,0.673387,0.175874
0.839957,0.664358,0.1756
0.845432,0.669858,0.175574
0.847912,0.671999,0.175913
0.843623,0.667574,0.176048
0.842862,0.667351,0.175511
0.84674,0.6715,0.17524
0.842962,0.666919,0.176043
0.844223,0.667237,0.176986
0.843033,0.666919,0.176115
0.844394,0.667261,0.177133
0.845276,0.670493,0.174783
0.841817,0.665767,0.17605
0.848523,0.672954,0.175568
0.845279,0.670003,0.175276
0.84744,0.670376,0.177064
0.84523,0.669426,0.175804
0.843529,0.667532,0.175997
0.850593,0.67398,0.176613
0.839751,0.664192,0.175558
0.845359,0.669632,0.175726
0.846207,0.670594,0.175613
0.841588,0.665916,0.175671
0.845883,0.66889,0.176993
0.851241,0.675202,0.176039
0.844766,0.669093,0.175674
0.849679,0.674031,0.175647
0.850324,0.674752,0.175572
0.954858,0.780639,0.174219
0.86221,0.687161,0.175049
0.849694,0.672192,0.177502
0.840383,0.664837,0.175546
0.853183,0.676467,0.176715
0.845761,0.670262,0.175499
0.845055,0.669453,0.175602
0.845633,0.67022,0.175413
0.846406,0.669672,0.176734
0.843893,0.668063,0.17583
0.852009,0.676186,0.175822
0.850002,0.673013,0.176989
0.842754,0.667657,0.175098
0.897629,0.721064,0.176565
0.861426,0.685635,0.175791
0.844977,0.669118,0.175859
0.846675,0.671141,0.175533
0.908516,0.732124,0.176392
0.847227,0.67098,0.176247
0.848377,0.672849,0.175528
0.846431,0.670358,0.176073
0.845953,0.670492,0.175461
0.845906,0.66972,0.176186
0.865209,0.69009,0.175119
0.840943,0.665504,0.17544
0.844965,0.669836,0.175129
0.850464,0.674869,0.175595
0.849454,0.673732,0.175722
0.840361,0.664657,0.175703
0.848643,0.672348,0.176295
0.848103,0.672375,0.175727
0.84962,0.673462,0.176158
0.844271,0.668856,0.175415
0.847888,0.671259,0.176629
0.845399,0.668976,0.176423
0.848236,0.672665,0.175571
0.844568,0.668934,0.175634
0.857889,0.682756,0.175133
0.846196,0.669599,0.176598
0.845826,0.670294,0.175532
0.850354,0.675335,0.175018
0.846437,0.670403,0.176034
0.845437,0.66958,0.175857
0.854693,0.677969,0.176724
0.845178,0.669896,0.175282
0.844091,0.667489,0.176602
0.843193,0.666858,0.176335
0.839979,0.664266,0.175713
0.849813,0.673081,0.176732
0.842211,0.666535,0.175675
0.841243,0.66567,0.175573
0.841949,0.666436,0.175513
0.840906,0.665386,0.17552
0.846126,0.670222,0.175904
0.844318,0.668839,0.17548
0.854072,0.678524,0.175548
0.848481,0.672705,0.175775
0.870414,0.694536,0.175878
0.848604,0.672876,0.175727
0.678921,0.538969,0.139952
0.661417,0.522124,0.139292
0.658277,0.517553,0.140724
0.714066,0.573531,0.140535
0.658811,0.517837,0.140973
0.660266,0.517255,0.14301
0.680918,0.541159,0.139759
0.680188,0.540131,0.140057
0.677947,0.537708,0.14024
0.656856,0.516474,0.140382
0.65723,0.517385,0.139845
0.65718,0.517324,0.139855
0.660004,0.519707,0.140297
0.69557,0.555743,0.139827
0.677274,0.53712,0.140154
0.656617,0.517298,0.13932
0.66018,0.519788,0.140392
0.658503,0.518027,0.140476
0.662059,0.522341,0.139718
0.655207,0.515262,0.139944
0.658411,0.518433,0.139977
0.681814,0.541184,0.14063
0.67604,0.535844,0.140195
0.656517,0.516364,0.140154
0.657254,0.51747,0.139784
0.661585,0.521712,0.139872
0.657953,0.517669,0.140285
0.681998,0.542851,0.139148
0.658664,0.51974,0.138924
0.658718,0.519125,0.139593
0.654892,0.514348,0.140545
0.750838,0.609093,0.141746
0.676439,0.535668,0.140771
0.658918,0.518958,0.13996
0.656036,0.516773,0.139263
0.663186,0.52333,0.139855
0.65908,0.519213,0.139868
0.662044,0.521593,0.140452
0.68042,0.539861,0.140558
0.678502,0.538309,0.140194
0.659892,0.519296,0.140595
0.676227,0.535561,0.140665
0.679188,0.539801,0.139387
0.6702,0.529121,0.141079
0.65758,0.517698,0.139882
0.658784,0.517777,0.141007
0.661181,0.515922,0.145258
0.659798,0.519503,0.140295
0.659007,0.51897,0.140037
0.660886,0.520355,0.140531
0.657574,0.518234,0.13934
0.6588,0.518952,0.139849
0.660508,0.52055,0.139958
0.660401,0.520225,0.140176
0.660722,0.520372,0.14035
0.662574,0.522992,0.139582
0.659345,0.519158,0.140187
0.676174,0.535782,0.140392
0.661378,0.52074,0.140638
0.660789,0.519646,0.141143
0.658064,0.518003,0.140061
0.657824,0.518077,0.139747
0.659646,0.519527,0.140119
0.657929,0.517916,0.140013
0.657587,0.516584,0.141002
0.662422,0.521304,0.141118
0.663574,0.522848,0.140726
0.65902,0.518131,0.140889
0.657056,0.516667,0.140389
0.660709,0.520302,0.140407
0.661597,0.521661,0.139937
0.661231,0.52024,0.14099
0.659955,0.520077,0.139879
0.656161,0.51582,0.14034
0.65962,0.519462,0.140158
0.724944,0.583948,0.140996
0.661803,0.521392,0.140411
0.658335,0.518146,0.140189
0.657578,0.516765,0.140813
0.662448,0.522152,0.140297
0.662268,0.521661,0.140607
0.661303,0.521116,0.140187
0.663175,0.523252,0.139923
0.660286,0.519977,0.140309
0.658474,0.51779,0.140684
0.659653,0.519527,0.140125
0.660355,0.520092,0.140263
0.660149,0.519946,0.140202
0.663853,0.523552,0.1403
0.655339,0.515448,0.139891
0.656578,0.516328,0.14025
0.663172,0.522672,0.140499
0.661441,0.520893,0.140548
0.657893,0.517814,0.140079
0.661871,0.521176,0.140694
0.665102,0.52449,0.140612
0.661018,0.52121,0.139807
0.661442,0.520484,0.140958
0.65662,0.516034,0.140586
0.661669,0.521412,0.140257
0.477318,0.365372,0.111945
0.474572,0.362926,0.111645
0.475274,0.363481,0.111793
0.474961,0.363777,0.111184
0.475868,0.363989,0.111879
0.478803,0.366746,0.112057
0.472738,0.360566,0.112172
0.478047,0.364938,0.113109
0.474125,0.361654,0.11247
0.474284,0.361919,0.112365
0.475533,0.363078,0.112454
0.47284,0.360569,0.112271
0.47482,0.362638,0.112183
0.503923,0.391799,0.112124
0.476042,0.363723,0.112319
0.4743,0.361931,0.112369
0.477794,0.365259,0.112535
0.515665,0.403439,0.112226
0.474891,0.362141,0.11275
0.47629,0.363235,0.113054
0.472074,0.360171,0.111904
0.478145,0.365172,0.112973
0.47512,0.364115,0.111004
0.477015,0.36473,0.112285
0.475918,0.36435,0.111568
0.503548,0.391568,0.11198
0.47798,0.367027,0.110953
0.47166,0.359997,0.111663
0.476272,0.364469,0.111804
0.474081,0.362729,0.111352
0.473468,0.362219,0.111249
0.477125,0.365941,0.111185
0.474183,0.362382,0.111801
0.47434,0.362563,0.111777
0.477058,0.365291,0.111768
0.472213,0.360934,0.11128
0.472421,0.361119,0.111302
0.47747,0.365764,0.111706
0.478108,0.365242,0.112866
0.475013,0.363834,0.11118
0.474037,0.362268,0.111768
0.478278,0.366809,0.111469
0.474702,0.362421,0.112281
0.473472,0.361944,0.111528
0.475859,0.364113,0.111746
0.476338,0.364649,0.111689
0.480858,0.369077,0.11178
0.474092,0.362605,0.111487
0.474128,0.36174,0.112388
0.473872,0.362611,0.111262
0.475535,0.36432,0.111214
0.474525,0.36285,0.111675
0.474278,0.363289,0.110989
0.47626,0.365409,0.11085
0.476743,0.365593,0.11115
0.474903,0.364171,0.110732
0.476092,0.364136,0.111956
0.473211,0.362152,0.111058
0.477922,0.36542,0.112502
0.474234,0.362868,0.111366
0.473409,0.361836,0.111573
0.500129,0.388198,0.111931
0.478017,0.366721,0.111296
0.474381,0.36291,0.111472
0.472814,0.361757,0.111057
0.473027,0.361575,0.111451
0.475219,0.363838,0.111381
0.478227,0.366727,0.1115
0.475845,0.363554,0.112291
0.4758,0.363665,0.112134
0.477279,0.365286,0.111993
0.477751,0.365688,0.112063
0.474057,0.361743,0.112314
0.475951,0.363923,0.112028
0.500376,0.388115,0.112261
0.478069,0.365175,0.112894
0.474536,0.362775,0.111761
0.474353,0.362829,0.111524
0.477576,0.364988,0.112588
0.474763,0.362945,0.111818
0.475318,0.362881,0.112436
0.47653,0.364671,0.111859
0.474758,0.362116,0.112642
0.474603,0.362821,0.111782
0.473845,0.361187,0.112657
0.472852,0.360426,0.112426
0.481769,0.364643,0.117125
0.475601,0.363635,0.111966
0.478205,0.366489,0.111716
0.475693,0.364041,0.111652
0.476896,0.364535,0.112361
0.475304,0.363263,0.112041
0.480779,0.368336,0.112443
0.473721,0.361779,0.111942
0.474551,0.362101,0.112449
0.474436,0.362295,0.112141
0.477961,0.363578,0.114383
0.475474,0.363626,0.111848
0.477392,0.364421,0.112971
0.475009,0.36318,0.111828
0.786708,0.629376,0.157332
0.782705,0.625061,0.157644
0.782846,0.62468,0.158166
0.780197,0.623265,0.156932
0.785287,0.627811,0.157476
0.78538,0.628245,0.157135
0.782607,0.62516,0.157447
0.783314,0.625649,0.157665
0.785238,0.627535,0.157703
0.784923,0.627224,0.157698
0.801491,0.644259,0.157233
0.787704,0.629598,0.158106
0.805731,0.647597,0.158134
0.804146,0.64603,0.158116
0.785691,0.627708,0.157984
0.783895,0.626151,0.157744
0.800882,0.643193,0.157689
0.784436,0.627195,0.157241
0.784403,0.627761,0.156643
0.788883,0.630703,0.158181
0.783483,0.62599,0.157493
0.784207,0.626637,0.15757
0.783682,0.62576,0.157922
0.784445,0.625787,0.158657
0.787332,0.629772,0.15756
0.781821,0.624486,0.157334
0.780996,0.623649,0.157347
0.802785,0.645102,0.157683
0.805585,0.648481,0.157104
0.803616,0.646063,0.157553
0.780602,0.623232,0.15737
0.789839,0.632327,0.157512
0.78676,0.629366,0.157395
0.780455,0.62337,0.157085
0.785414,0.62779,0.157624
0.782189,0.62545,0.156739
0.785238,0.627995,0.157243
0.782274,0.625237,0.157037
0.786354,0.629283,0.157071
0.782153,0.624632,0.157521
0.78129,0.623974,0.157316
0.781547,0.624504,0.157043
0.782477,0.62532,0.157158
0.801793,0.64444,0.157353
0.801825,0.643541,0.158284
0.785608,0.627709,0.157899
0.784702,0.627175,0.157527
0.785715,0.628389,0.157326
0.785012,0.627223,0.157788
0.780917,0.623105,0.157811
0.786532,0.6292,0.157332
0.804322,0.647156,0.157166
0.79984,0.643645,0.156195
0.781576,0.624399,0.157177
0.801472,0.644591,0.156881
0.780907,0.623476,0.157431
0.802136,0.646038,0.156098
0.785289,0.628217,0.157072
0.783467,0.626922,0.156545
0.783774,0.627198,0.156575
0.781071,0.62412,0.156951
0.785262,0.6275,0.157762
0.787664,0.629995,0.157669
0.813449,0.656631,0.156818
0.781406,0.625068,0.156337
0.800103,0.642861,0.157242
0.781693,0.624537,0.157157
0.804276,0.647386,0.15689
0.779749,0.623475,0.156274
0.803548,0.645342,0.158206
0.802266,0.644512,0.157754
0.787646,0.630045,0.157601
0.786456,0.62539,0.161066
0.790449,0.633054,0.157395
0.784289,0.62741,0.156879
0.803248,0.644741,0.158507
0.80298,0.646447,0.156533
0.786897,0.629604,0.157294
0.799434,0.641441,0.157993
0.802941,0.645542,0.157399
0.78197,0.624885,0.157085
0.783826,0.626227,0.157599
0.785451,0.628181,0.15727
0.785762,0.628452,0.15731
0.783454,0.626639,0.156815
0.781652,0.62394,0.157713
0.783838,0.626775,0.157063
0.782704,0.623077,0.159627
0.804176,0.646637,0.157539
0.784296,0.627204,0.157091
0.81624,0.659332,0.156908
0.803201,0.646199,0.157001
0.782326,0.62449,0.157836
0.800476,0.642236,0.158239
0.801423,0.644191,0.157233
0.782857,0.625275,0.157582
0.803673,0.646074,0.157599
0.801416,0.644625,0.156791
0.78229,0.62522,0.15707
0.782751,0.625906,0.156845
0.819626,0.642209,0.177417
0.816545,0.639279,0.177266
0.820965,0.63895,0.182015
0.822121,0.642956,0.179166
0.820958,0.641165,0.179793
0.821241,0.642359,0.178882
0.820777,0.641421,0.179356
0.822661,0.643288,0.179373
0.82592,0.645594,0.180326
0.822,0.641167,0.180833
0.822235,0.641324,0.180911
0.820577,0.639133,0.181444
0.826516,0.645764,0.180752
0.824184,0.643128,0.181055
0.836876,0.639869,0.197007
0.81695,0.637047,0.179902
0.822534,0.640664,0.181869
0.821945,0.642449,0.179496
0.828179,0.645153,0.183026
0.84324,0.663873,0.179367
0.936447,0.760344,0.176103
0.814802,0.637478,0.177324
0.840823,0.66224,0.178583
0.864867,0.684319,0.180548
0.823385,0.642899,0.180486
0.819692,0.639121,0.180571
0.826485,0.645617,0.180868
0.820837,0.641799,0.179038
0.822427,0.642904,0.179523
0.818242,0.638911,0.179331
0.824102,0.643113,0.180989
0.821702,0.640977,0.180725
0.815922,0.63744,0.178483
0.823706,0.643276,0.18043
0.820192,0.637981,0.182211
0.82275,0.639511,0.183238
0.826069,0.645019,0.18105
0.820176,0.639562,0.180613
0.820526,0.640681,0.179845
0.824624,0.642463,0.18216
0.824466,0.643636,0.18083
0.818738,0.638752,0.179986
0.820593,0.639193,0.181399
0.822157,0.643851,0.178307
0.823829,0.642692,0.181137
0.818163,0.637742,0.180421
0.821341,0.640983,0.180358
0.819391,0.639306,0.180084
0.820229,0.643004,0.177225
0.820468,0.639453,0.181016
0.821568,0.642429,0.179139
0.825568,0.64458,0.180988
0.831534,0.653989,0.177545
0.815593,0.63759,0.178003
0.820426,0.642136,0.17829
0.819806,0.640891,0.178915
0.86226,0.683777,0.178483
0.820366,0.640749,0.179617
0.82236,0.643268,0.179092
0.819083,0.640738,0.178345
0.816655,0.639846,0.176808
0.814316,0.637725,0.17659
0.81947,0.641166,0.178304
0.829667,0.650254,0.179413
0.818723,0.639117,0.179606
0.820577,0.641711,0.178867
0.829517,0.650498,0.17902
0.822907,0.642656,0.180251
0.819727,0.640975,0.178753
0.816464,0.638993,0.177471
0.824069,0.64386,0.180209
0.815521,0.638021,0.177501
0.818886,0.640334,0.178552
0.819487,0.641374,0.178113
0.835238,0.658223,0.177014
0.835693,0.659488,0.176204
0.837166,0.658945,0.178221
0.819997,0.640858,0.179139
0.843657,0.663417,0.180241
0.820725,0.639837,0.180888
0.819132,0.639782,0.17935
0.846384,0.664641,0.181743
0.821215,0.639331,0.181884
0.820569,0.639606,0.180964
0.821199,0.641588,0.179611
0.820149,0.641294,0.178855
0.836387,0.659142,0.177245
0.835998,0.656359,0.179639
0.847149,0.669382,0.177767
0.819868,0.64309,0.176778
0.845859,0.666418,0.179441
0.86054,0.680722,0.179819
0.826729,0.642563,0.184166
0.813196,0.638333,0.174863
0.832553,0.658861,0.173692
0.837783,0.660598,0.177185
0.838408,0.661725,0.176683
0.837133,0.662173,0.17496
0.831779,0.655711,0.176068
0.836589,0.661097,0.175492
0.515992,0.398206,0.117786
0.517561,0.399251,0.11831
0.51582,0.397931,0.117889
0.517713,0.400184,0.117529
0.516889,0.398625,0.118263
0.515764,0.397409,0.118355
0.518391,0.400448,0.117943
0.519015,0.40144,0.117575
0.520827,0.402531,0.118297
0.51595,0.398417,0.117532
0.518126,0.400015,0.118111
0.517385,0.398817,0.118568
0.518405,0.401323,0.117082
0.523054,0.404189,0.118865
0.519203,0.400768,0.118434
0.516681,0.39834,0.11834
0.518216,0.399784,0.118431
0.515928,0.397982,0.117946
0.516941,0.398689,0.118253
0.516126,0.399077,0.117049
0.517449,0.399556,0.117893
0.515517,0.398383,0.117134
0.518908,0.400217,0.118691
0.516774,0.399289,0.117484
0.516252,0.398225,0.118027
0.521457,0.402584,0.118873
0.519982,0.401827,0.118155
0.517347,0.399344,0.118003
0.530314,0.41325,0.117063
0.517719,0.400676,0.117043
0.516058,0.39848,0.117578
0.516498,0.399551,0.116947
0.546134,0.427859,0.118275
0.518411,0.40012,0.118292
0.518068,0.39958,0.118489
0.519111,0.400491,0.11862
0.519437,0.400854,0.118583
0.518145,0.399472,0.118673
0.517017,0.398896,0.11812
0.518816,0.400263,0.118553
0.519899,0.401374,0.118525
0.516646,0.399257,0.117389
0.517214,0.399164,0.11805
0.517773,0.400073,0.1177
0.516236,0.398999,0.117237
0.519027,0.401078,0.117949
0.518143,0.400245,0.117898
0.538314,0.421598,0.116715
0.51391,0.396918,0.116992
0.533857,0.415991,0.117867
0.532844,0.416,0.116843
0.5813,0.462759,0.118541
0.52016,0.402762,0.117398
0.516915,0.399695,0.11722
0.517547,0.400172,0.117375
0.517212,0.398592,0.11862
0.516609,0.398738,0.117871
0.519407,0.400896,0.118511
0.542173,0.423811,0.118362
0.515566,0.398128,0.117438
0.518115,0.399012,0.119103
0.515813,0.398685,0.117128
0.518498,0.400519,0.117979
0.51734,0.399499,0.117841
0.519113,0.399808,0.119304
0.519297,0.400255,0.119042
0.517837,0.400321,0.117516
0.516575,0.398578,0.117997
0.515695,0.398244,0.11745
0.517834,0.400069,0.117765
0.520503,0.401981,0.118522
0.514961,0.397579,0.117382
0.51692,0.398482,0.118438
0.518082,0.399661,0.11842
0.516258,0.398863,0.117394
0.518986,0.400993,0.117992
0.516541,0.397948,0.118593
0.517162,0.397765,0.119397
0.519772,0.400528,0.119244
0.515679,0.397532,0.118147
0.515695,0.3982,0.117495
0.517645,0.399301,0.118344
0.521011,0.402145,0.118866
0.515347,0.397507,0.11784
0.515533,0.398306,0.117226
0.517041,0.399366,0.117676
0.51897,0.401732,0.117238
0.516437,0.398093,0.118344
0.516691,0.398924,0.117767
0.587369,0.468837,0.118532
0.517829,0.399447,0.118383
0.521153,0.402626,0.118526
0.517428,0.399603,0.117825
0.519357,0.401153,0.118203
0.518679,0.400525,0.118154
0.517201,0.39905,0.11815
0.518137,0.399628,0.118509
0.51878,0.400321,0.118459
0.51526,0.396981,0.118279
0.522815,0.40439,0.118425
0.904169,0.719947,0.184222
0.900947,0.716645,0.184302
0.904301,0.718947,0.185354
0.898732,0.714452,0.18428
0.908592,0.723519,0.185073
0.902555,0.71891,0.183645
0.901212,0.714779,0.186432
0.901906,0.716185,0.185721
0.905856,0.720164,0.185692
0.906834,0.720214,0.18662
0.898115,0.711994,0.186121
0.901711,0.715442,0.18627
0.904053,0.718304,0.185749
0.90139,0.715893,0.185497
0.90089,0.715082,0.185807
0.899458,0.714096,0.185362
0.903649,0.714405,0.189244
0.9001,0.714882,0.185219
0.900338,0.715207,0.185131
0.90414,0.718317,0.185822
0.906217,0.720972,0.185245
0.913414,0.728189,0.185224
0.898339,0.715052,0.183286
0.905231,0.720115,0.185115
0.901332,0.716899,0.184433
0.955476,0.770628,0.184848
0.90167,0.717197,0.184473
0.901101,0.714552,0.186549
0.89901,0.714658,0.184351
0.902798,0.717048,0.18575
0.922414,0.737836,0.184577
0.906069,0.720014,0.186055
0.898585,0.714054,0.184531
0.923073,0.737268,0.185804
0.922992,0.738181,0.18481
0.923899,0.737575,0.186324
0.921815,0.737454,0.184361
1.00081,0.815811,0.184997
0.89971,0.715775,0.183935
0.905104,0.719288,0.185816
0.903235,0.71936,0.183875
0.904664,0.719593,0.185071
0.899506,0.715775,0.183731
0.905107,0.719558,0.185549
0.907633,0.72107,0.186564
0.90415,0.719638,0.184512
0.902841,0.718992,0.183849
0.899389,0.715394,0.183995
0.901038,0.715942,0.185096
0.901503,0.715871,0.185632
0.913292,0.728019,0.185273
0.904376,0.719782,0.184593
0.898581,0.714163,0.184417
0.899242,0.713663,0.185579
0.904664,0.720461,0.184203
0.904545,0.719023,0.185522
0.897684,0.713625,0.184058
0.900888,0.715521,0.185367
0.904372,0.715701,0.188671
0.903001,0.717856,0.185145
0.903509,0.719682,0.183828
0.901892,0.717552,0.18434
0.917979,0.733807,0.184172
0.927721,0.742664,0.185057
0.923847,0.739715,0.184132
0.9217,0.737547,0.184153
0.919567,0.735757,0.183809
0.921283,0.737194,0.184088
0.899023,0.713684,0.185339
0.905615,0.720691,0.184924
0.904126,0.717866,0.186259
0.89937,0.71518,0.18419
0.898648,0.713867,0.184781
0.904216,0.719382,0.184834
0.906248,0.718527,0.187721
0.902291,0.718229,0.184062
0.906338,0.720423,0.185914
0.906072,0.721863,0.184209
0.905948,0.72004,0.185908
0.901884,0.716556,0.185327
0.900426,0.715361,0.185065
0.900159,0.715929,0.18423
0.906323,0.720659,0.185664
0.906189,0.719959,0.18623
0.901624,0.715028,0.186596
0.906326,0.7205,0.185827
0.901661,0.716544,0.185117
0.905161,0.71889,0.186271
0.904299,0.719631,0.184668
0.906701,0.720674,0.186027
0.900429,0.715827,0.184602
0.902225,0.716668,0.185557
0.900351,0.715936,0.184415
0.904368,0.719501,0.184867
0.898909,0.714667,0.184241
0.898954,0.714834,0.18412
0.904993,0.720068,0.184925
0.975732,0.790683,0.18505
0.902653,0.717897,0.184756
0.906337,0.721292,0.185045
0.728662,0.579108,0.149554
0.72805,0.577953,0.150097
0.72541,0.575394,0.150016
0.727703,0.576921,0.150782
0.723466,0.574071,0.149395
0.725395,0.574606,0.150789
0.727127,0.578054,0.149073
0.727498,0.577164,0.150334
0.723887,0.574385,0.149502
0.728747,0.5774,0.151347
0.725805,0.576398,0.149407
0.726378,0.575962,0.150416
0.721773,0.573148,0.148625
0.723465,0.57338,0.150084
0.72701,0.576881,0.150128
0.724195,0.574636,0.14956
0.730487,0.580885,0.149602
0.723898,0.574273,0.149625
0.727513,0.577273,0.15024
0.727571,0.576766,0.150805
0.740549,0.590592,0.149957
0.727993,0.577915,0.150078
0.724307,0.575094,0.149213
0.765858,0.613467,0.152391
0.724019,0.574351,0.149667
0.728415,0.57861,0.149805
0.723968,0.574402,0.149566
0.72724,0.577843,0.149397
0.807152,0.657373,0.14978
0.726767,0.577195,0.149572
0.721777,0.571325,0.150452
0.726019,0.576623,0.149396
0.72216,0.571759,0.150401
0.725213,0.574574,0.15064
0.727508,0.576148,0.15136
0.745988,0.596117,0.149872
0.746615,0.595954,0.150661
0.727231,0.576131,0.1511
0.724105,0.573853,0.150252
0.72508,0.575709,0.149372
0.724958,0.575462,0.149496
0.723249,0.573927,0.149322
0.725641,0.575805,0.149836
0.728247,0.579065,0.149182
0.72591,0.575634,0.150277
0.724863,0.57471,0.150154
0.724455,0.575281,0.149174
0.72617,0.576775,0.149395
0.72731,0.577764,0.149546
0.725931,0.576243,0.149688
0.738548,0.588687,0.149861
0.724866,0.575129,0.149737
0.725369,0.575618,0.149751
0.726662,0.576706,0.149956
0.729959,0.578173,0.151786
0.728279,0.577116,0.151164
0.722742,0.572892,0.14985
0.727575,0.576261,0.151314
0.723296,0.57369,0.149605
0.72808,0.578528,0.149552
0.729193,0.579545,0.149648
0.727727,0.577327,0.150399
0.730212,0.580052,0.15016
0.725743,0.57568,0.150063
0.727432,0.577057,0.150375
0.725387,0.575431,0.149956
0.725244,0.575243,0.150001
0.725099,0.575893,0.149206
0.725621,0.575359,0.150261
0.725015,0.575997,0.149018
0.721878,0.57252,0.149358
0.727665,0.578281,0.149385
0.726603,0.577349,0.149254
0.742277,0.593345,0.148931
0.747308,0.596297,0.151011
0.727088,0.577087,0.150001
0.725866,0.57589,0.149976
0.726001,0.575995,0.150006
0.72548,0.57499,0.150489
0.728668,0.576897,0.15177
0.728459,0.578747,0.149712
0.724169,0.574686,0.149483
0.728201,0.578189,0.150012
0.72349,0.573066,0.150424
0.726583,0.5768,0.149783
0.725842,0.575969,0.149873
0.723487,0.573943,0.149544
0.785863,0.635201,0.150661
0.724859,0.574446,0.150413
0.725328,0.576183,0.149145
0.745193,0.595059,0.150133
0.727932,0.57804,0.149893
0.730826,0.58019,0.150636
0.72907,0.578288,0.150782
0.726682,0.576996,0.149686
0.727585,0.578135,0.14945
0.729466,0.578258,0.151208
0.724142,0.574643,0.149499
0.725439,0.574849,0.15059
0.792774,0.625773,0.167001


==> graphics/data/timings_600.csv <==
t,g,m
0.991825,0.782582,0.209242
0.986716,0.782498,0.204218
0.987067,0.781558,0.205509
1.0033,0.799055,0.20424
0.992664,0.787656,0.205008
0.991197,0.786594,0.204604
1.00781,0.801141,0.206673
1.00363,0.799139,0.204488
1.00824,0.803449,0.204791
1.01492,0.810282,0.20464
1.0111,0.804727,0.206373
1.00077,0.797142,0.203632
0.988199,0.783219,0.20498
0.986708,0.782005,0.204703
0.987502,0.780684,0.206818
0.986648,0.781965,0.204684
0.991828,0.785143,0.206685
0.984839,0.78043,0.204409
0.986402,0.780129,0.206273
0.989765,0.784276,0.20549
0.988084,0.783349,0.204735
0.991491,0.786143,0.205348
0.98747,0.782008,0.205462
0.985637,0.780832,0.204805
0.993068,0.787817,0.205251
0.985582,0.780636,0.204946
0.99326,0.787882,0.205378
0.991904,0.78633,0.205574
0.989823,0.784907,0.204916
0.9921,0.785709,0.206391
0.99187,0.786494,0.205375
1.00195,0.798597,0.203348
1.00536,0.800394,0.204967
1.00994,0.804914,0.205026
1.00358,0.79965,0.203934
1.00859,0.803166,0.20542
1.00754,0.802026,0.205512
0.992508,0.786424,0.206084
0.986076,0.781502,0.204574
0.984763,0.779568,0.205195
0.989525,0.781664,0.207861
0.992425,0.786425,0.206
0.989047,0.782674,0.206372
0.98812,0.782308,0.205812
0.988237,0.780899,0.207338
0.989808,0.785185,0.204623
0.98785,0.780229,0.207621
0.988899,0.783678,0.205221
0.990035,0.784014,0.206021
0.991895,0.787274,0.204621
0.992776,0.788017,0.204759
0.992336,0.78786,0.204475
0.987503,0.782997,0.204505
0.990269,0.784538,0.205731
0.98879,0.783273,0.205517
0.985994,0.780798,0.205196
0.990156,0.785578,0.204578
0.987564,0.781305,0.206259
0.990906,0.784694,0.206211
0.987865,0.780267,0.207598
0.993297,0.785904,0.207393
0.993856,0.786227,0.207628
1.0307,0.824888,0.205811
0.993223,0.784575,0.208648
0.990763,0.784632,0.206131
0.993624,0.786214,0.207409
0.986318,0.781444,0.204874
0.992559,0.7859,0.206659
0.985114,0.779225,0.205889
0.988719,0.780723,0.207996
0.988475,0.780645,0.20783
1.01059,0.804925,0.20567
1.00846,0.801821,0.206639
0.987284,0.781778,0.205506
0.991541,0.785662,0.205879
0.99246,0.785665,0.206794
0.990303,0.784728,0.205575
0.989608,0.784254,0.205355
0.988073,0.782574,0.205499
0.989039,0.7816,0.20744
0.984271,0.779815,0.204456
0.986132,0.781232,0.2049
0.995412,0.790462,0.20495
0.990322,0.784312,0.206011
0.993361,0.787691,0.20567
0.985233,0.781544,0.203689
0.985721,0.781053,0.204668
0.989548,0.785975,0.203573
1.0104,0.80541,0.204992
1.04833,0.84297,0.20536
0.988594,0.782056,0.206539
0.994424,0.789681,0.204743
0.988761,0.78209,0.206671
0.992243,0.786397,0.205846
0.990704,0.782264,0.20844
0.991895,0.783736,0.208159
1.0086,0.801657,0.206941
1.01096,0.803598,0.207358
0.990767,0.78217,0.208597
0.987946,0.782573,0.205372
1.28789,1.0205,0.267382
1.28104,1.01307,0.267972
1.28488,1.016,0.268886
1.28113,1.0134,0.267723
1.28195,1.01663,0.265321
1.28043,1.01384,0.266585
1.28622,1.02153,0.264691
1.30433,1.03913,0.265204
1.28505,1.02001,0.265047
1.28303,1.02049,0.262545
1.2775,1.01532,0.262181
1.2868,1.02281,0.26399
1.27197,1.01001,0.261957
1.28373,1.02024,0.263494
1.28282,1.01786,0.264954
1.2917,1.02892,0.262779
1.30417,1.03995,0.264218
1.27473,1.01333,0.261402
1.27184,1.0107,0.261141
1.2779,1.01604,0.261867
1.27596,1.01197,0.26399
1.2875,1.02099,0.266509
1.27473,1.014,0.260726
1.29435,1.03239,0.261953
1.28047,1.01775,0.262719
1.28213,1.01873,0.263402
1.27161,1.01185,0.259767
1.27659,1.01442,0.262168
1.27638,1.01294,0.263445
1.27625,1.0171,0.259143
1.27494,1.0126,0.262336
1.27807,1.0159,0.262171
1.29546,1.0328,0.262663
1.28037,1.01836,0.262005
1.27417,1.01265,0.261517
1.27593,1.01427,0.261665
1.28366,1.01768,0.265973
1.27149,1.01158,0.25991
1.27666,1.01181,0.264847
1.2788,1.01443,0.264365
1.28632,1.02056,0.265756
1.30281,1.0384,0.264404
1.28135,1.01734,0.264004
1.28372,1.01947,0.264254
1.28747,1.02124,0.266226
1.2785,1.0197,0.258805
1.30415,1.04135,0.262804
1.2881,1.02161,0.26649
1.27553,1.01304,0.262488
1.2797,1.01626,0.26344
1.27349,1.01256,0.260921
1.27823,1.01548,0.262757
1.2774,1.01172,0.265679
1.28094,1.01903,0.261911
1.27056,1.00919,0.261373
1.28045,1.01937,0.261073
1.29312,1.02728,0.265845
1.27807,1.0164,0.261661
1.33318,1.07192,0.261258
1.28194,1.0232,0.258741
1.3741,1.11431,0.259793
1.29278,1.0342,0.258582
1.27385,1.01438,0.259469
1.27021,1.01362,0.256588
1.2654,1.0111,0.254295
1.27029,1.01638,0.253917
1.27047,1.01681,0.253656
1.26678,1.01146,0.255329
1.26915,1.01554,0.253607
1.27812,1.02176,0.256357
1.27047,1.01433,0.256147
1.30136,1.04621,0.255148
1.27849,1.02096,0.257525
1.37015,1.11266,0.257492
1.26856,1.01176,0.256803
1.28249,1.02499,0.257507
1.27822,1.01829,0.259933
1.27965,1.01952,0.260129
1.37043,1.11319,0.257237
1.27996,1.02223,0.25773
1.27282,1.01514,0.257675
1.27623,1.01904,0.257188
1.27355,1.01405,0.259499
1.27209,1.01148,0.260606
1.27735,1.01733,0.260017
1.27285,1.01507,0.257776
1.28027,1.02081,0.259454
1.27855,1.01926,0.259293
1.27824,1.01438,0.263867
1.27956,1.01907,0.260491
1.28372,1.0227,0.261027
1.27189,1.01085,0.261047
1.27749,1.01577,0.261725
1.27682,1.0173,0.259527
1.28142,1.02127,0.260151
1.2726,1.0119,0.260694
1.2755,1.0167,0.2588
1.27342,1.01478,0.258635
1.31636,1.04809,0.268275
1.31285,1.04488,0.267969
1.19311,0.929102,0.26401
1.20003,0.935008,0.265024
1.21931,0.956299,0.263007
1.19255,0.927916,0.264632
1.18898,0.926478,0.262505
1.19342,0.930484,0.262935
1.1946,0.932074,0.262522
1.19038,0.925412,0.26497
1.21046,0.946607,0.263852
1.18931,0.925567,0.26374
1.19474,0.93154,0.263202
1.19648,0.933994,0.262481
1.21996,0.955773,0.26419
1.19219,0.928605,0.263589
1.19197,0.92868,0.26329
1.19959,0.936475,0.263115
1.18945,0.925327,0.264124
1.21096,0.944336,0.266622
1.20155,0.936413,0.265133
1.19727,0.932328,0.264941
1.20308,0.940056,0.263026
1.20023,0.93617,0.264058
1.1957,0.932249,0.263449
1.19066,0.927429,0.263227
1.20707,0.941971,0.265097
1.19937,0.935051,0.264318
1.20874,0.946284,0.262455
1.18907,0.925163,0.263909
1.19249,0.929552,0.262942
1.18864,0.925368,0.263273
1.19199,0.928739,0.263247
1.19355,0.930142,0.263405
1.19393,0.929612,0.264318
1.21995,0.956094,0.263858
1.22091,0.958668,0.262238
1.20285,0.939767,0.263084
1.19337,0.931072,0.262297
1.18897,0.926768,0.262205
1.18936,0.926993,0.262362
1.19151,0.929074,0.262437
1.27247,1.00812,0.264346
1.31421,1.05091,0.2633
1.18981,0.925891,0.263918
1.19097,0.927978,0.262996
1.19092,0.928086,0.26283
1.208,0.944208,0.263795
1.19285,0.929789,0.263058
1.18797,0.925475,0.262495
1.19863,0.935391,0.263235
1.19521,0.932545,0.262668
1.25693,0.9933,0.263631
1.19507,0.93237,0.262699
1.19408,0.929737,0.264338
1.1953,0.932362,0.262941
1.19861,0.936023,0.26259
1.19301,0.929671,0.263337
1.19618,0.933664,0.26252
1.19027,0.928236,0.262032
1.19637,0.933273,0.263098
1.18839,0.925756,0.262635
1.27346,1.00893,0.264527
1.20535,0.941006,0.264344
1.18935,0.926256,0.263094
1.1948,0.930748,0.264054
1.21465,0.951532,0.263119
1.19634,0.933133,0.263207
1.20784,0.943738,0.264105
1.19288,0.930211,0.262672
1.20629,0.942011,0.264274
1.20101,0.935413,0.265594
1.2338,0.970498,0.263304
1.1929,0.928785,0.264115
1.21335,0.950088,0.263266
1.19476,0.931427,0.263333
1.18928,0.92595,0.263333
1.18796,0.925645,0.262312
1.18876,0.926733,0.262022
1.20721,0.942039,0.265169
1.20102,0.937773,0.263249
1.19169,0.929543,0.262143
1.20183,0.939493,0.26234
1.19418,0.926134,0.268046
1.2033,0.937924,0.265379
1.19899,0.935686,0.263305
1.20104,0.937448,0.263587
1.19203,0.928679,0.263347
1.19035,0.92715,0.263203
1.21862,0.955702,0.262917
1.21768,0.954677,0.263003
1.19495,0.932309,0.262638
1.19503,0.931491,0.26354
1.18707,0.924318,0.262747
1.22029,0.956748,0.263544
1.19666,0.934798,0.26186
1.18801,0.925507,0.262506
1.1939,0.931138,0.26276
1.19205,0.928742,0.263306
1.1967,0.934229,0.262472
1.1942,0.928281,0.265915
1.19896,0.935596,0.263364


==> graphics/data/timings_700.csv <==
t,g,m
2.01141,1.58213,0.429275
2.02036,1.59175,0.428615
2.02642,1.597,0.429425
2.02143,1.59153,0.4299
2.01425,1.58563,0.42862
2.02924,1.59988,0.429361
2.02222,1.59344,0.428774
2.01081,1.58325,0.42756
2.02864,1.59136,0.437283
2.02933,1.59172,0.437611
2.02981,1.5919,0.437908
2.02811,1.58873,0.439379
2.03843,1.60049,0.43794
2.03421,1.59265,0.441559
2.01769,1.58927,0.42842
2.0325,1.60377,0.428728
2.01674,1.58373,0.433016
2.01638,1.58824,0.428144
2.04021,1.59877,0.441437
2.03792,1.59894,0.438986
2.02398,1.59068,0.433306
2.03167,1.60092,0.430751
2.02942,1.59896,0.430463
2.03191,1.60295,0.428965
2.02927,1.58959,0.439678
2.05982,1.61762,0.442199
2.02264,1.58351,0.439133
2.02778,1.59075,0.437025
2.0395,1.59933,0.44017
2.05532,1.61114,0.444176
2.02675,1.58432,0.442431
2.06454,1.61994,0.444602
2.0289,1.59608,0.432819
2.03708,1.59628,0.4408
2.01765,1.58442,0.43323
2.02787,1.58837,0.439499
2.02412,1.59158,0.432542
2.04037,1.60096,0.439405
2.02952,1.59537,0.434146
2.05728,1.6151,0.442182
2.03644,1.59539,0.441046
2.03735,1.60379,0.433559
2.04065,1.60038,0.44027
2.0699,1.63885,0.431043
2.05157,1.61499,0.436583
2.04312,1.6039,0.439212
2.05686,1.61855,0.438301
2.01695,1.5845,0.432447
2.02233,1.58425,0.438084
2.05128,1.61369,0.437585
2.04062,1.60766,0.432959
2.04872,1.61746,0.431257
2.02951,1.59601,0.433505
2.0331,1.6105,0.422597
2.01665,1.58673,0.42992
2.01324,1.58616,0.427087
2.22571,1.79972,0.425994
2.01888,1.5862,0.432681
2.03151,1.5992,0.432311
2.0274,1.59709,0.430305
2.01983,1.58981,0.430014
2.01259,1.57914,0.433452
2.02425,1.59688,0.427373
2.02645,1.59882,0.427633
2.02702,1.60131,0.42571
2.01457,1.59022,0.42435
2.18896,1.76796,0.420998
2.01958,1.59139,0.428189
2.04702,1.62091,0.426104
2.03845,1.6138,0.424641
2.04175,1.61327,0.428473
2.01889,1.59479,0.424105
2.01623,1.5886,0.427626
2.02093,1.59505,0.425884
2.01866,1.59109,0.427577
2.01804,1.58128,0.436754
2.02545,1.59312,0.432329
2.01728,1.58774,0.429539
2.03,1.6019,0.4281
2.01611,1.59035,0.425764
2.02786,1.60022,0.427635
2.01342,1.58651,0.426909
2.01663,1.58862,0.42801
2.01122,1.58774,0.423486
2.01702,1.591,0.426025
2.01726,1.5945,0.422765
2.01966,1.59646,0.423201
2.03443,1.60739,0.42704
2.08889,1.6558,0.43309
2.05751,1.62593,0.431578
2.02184,1.5838,0.438039
2.02622,1.58994,0.436277
2.02932,1.59112,0.438195
2.02973,1.59635,0.433378
2.03566,1.59832,0.437336
2.027,1.59659,0.430408
2.02459,1.59592,0.428672
2.02197,1.59416,0.427807
2.02403,1.59553,0.428499
2.02766,1.59581,0.431853


==> graphics/mem_ilp_1200.dat <==
m,c
730,0.304324941
622,1.014976874
618,0.6683665134
596,0.2846515202
543,0.8256347785
536,0.1938329272
526,3.276362581
525,0.2335361169
525,0.340671605
494,4.279970174
488,0.4200225405
485,1.772797938
475,3.723108813
464,1.373131521
456,2.344937522
446,0.5946882217
436,1.049152577
431,1.329436073
427,1.221869566
423,2.84003429
414,1.00671748
413,0.2137391944
409,0.05898467474
402,3.168175675
400,1.859857809
380,2.265031308
379,2.074460247
369,3.151642558
367,1.052579136
352,4.785029122
346,0.3998142324
323,2.867702236
321,6.088610331
297,4.48191382
294,4.113273296
267,4.199847348
234,5.988779992
233,2.567538097
226,6.390322732
226,0.6172751202
213,4.019439005
210,1.975316183
197,2.415441322
175,1.570025732
169,2.172785254
168,1.987479519
151,2.899748953
141,4.464116423
135,1.360315605
93,4.220857835

